Bridging Domains with Approximately Shared Features

Multi-source domain adaptation aims to reduce performance degradation when applying machine learning models to unseen domains. A fundamental challenge is devising the optimal strategy for feature selection. Existing literature is somewhat paradoxical: some advocate for learning invariant features from source domains, while others favor more diverse features. To address the challenge, we propose a statistical framework that distinguishes the utilities of features based on the variance of their correlation to label $y$ across domains. Under our framework, we design and analyze a learning procedure consisting of learning approximately shared feature representation from source tasks and fine-tuning it on the target task. Our theoretical analysis necessitates the importance of learning approximately shared features instead of only the strictly invariant features and yields an improved population risk compared to previous results on both source and target tasks, thus partly resolving the paradox mentioned above. Inspired by our theory, we proposed a more practical way to isolate the content (invariant+approximately shared) from environmental features and further consolidate our theoretical findings.

==> figures/OfficeHome.csv <==
"Name","ID","Created","Runtime","End Time","Hostname","Notes","GPU Type","State","Updated","Tags","User","Group","Job Type","Sweep","Description","Commit","GitHub","GPU Count","backbone_decay","fsl","fsl_seed","pretrain_lambda","pretrain_path","N_WORKERS","algorithm","alpha","anneal_iters","batch_size","beta","beta1","bottleneck","checkpoint_freq","classifier","classifier_decay","data_dir","data_file","dataset","dis_hidden","disttype","domains","freeze_backbone","fsl_lambda","gpu_id","groupdro_eta","img_dataset.PACS","img_dataset.VLCS","img_dataset.dg5","img_dataset.office","img_dataset.office-caltech","img_dataset.office-home","inner_lr","input_shape","lam","layer","lr","lr_decay","lr_decay1","lr_decay2","lr_gamma","max_epoch","mixupalpha","mldg_beta","mmd_gamma","momentum","net","num_classes","optimizer_finetune","output","pretrain_algorithm","rsc_b_drop_factor","rsc_f_drop_factor","save_model_every_checkpoint","schuse","schusech","seed","split_style","steps_per_epoch","task","tau","test_envs","train_envs","wandb.entity","wandb.group","wandb.log_prefix","wandb.name","wandb.project","weight_decay","img_dataset.DomainNet","img_dataset.TerraIncognita","class","epoch","total_steps","valid_acc","fsl_projection_regularizer","iter_num","pretrain_nuc","step","target_acc","test_acc","total","best_valid_acc","init_valid_acc"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=256","znwyhvmd","2023-10-16T09:07:20.000Z","763","2023-10-16T09:20:03.000Z","r003","-","NVIDIA A40","finished","2023-10-16T09:20:03.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","3","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.4642716646194458","59","5999","0.5876288659793815","","","","","","","","0.6059564719358533","0.5292096219931272"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=256","zlna4zck","2023-10-16T08:52:52.000Z","1142","2023-10-16T09:11:54.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:11:54.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","0","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.7263911962509155","59","5999","0.5853379152348225","","","","","","","","0.5876288659793815","0.5441008018327605"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=256","ze1c07z8","2023-10-16T17:10:32.000Z","752","2023-10-16T17:23:04.000Z","c001","-","NVIDIA A30","finished","2023-10-16T17:23:04.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","0","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.8633455038070679","59","5999","0.5990836197021764","","","","","","","","0.5990836197021764","0.5418098510882016"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=256","z886awu9","2023-10-16T08:11:56.000Z","934","2023-10-16T08:27:30.000Z","w002","-","NVIDIA A40","finished","2023-10-16T08:27:30.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","0","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6374648213386536","59","5999","0.6049382716049383","","","","","","","","0.6172839506172839","0.5864197530864198"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=256","ywmzc5om","2023-10-16T15:03:13.000Z","756","2023-10-16T15:15:49.000Z","w002","-","NVIDIA A40","finished","2023-10-16T15:15:49.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","0","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.9801780581474304","59","5999","0.6059564719358533","","","","","","","","0.6093928980526919","0.5567010309278351"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=256","yifc8kzs","2023-10-16T09:30:34.000Z","764","2023-10-16T09:43:18.000Z","r001","-","NVIDIA A40","finished","2023-10-16T09:43:18.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","3","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.9403107762336732","59","5999","0.713963963963964","","","","","","","","0.7195945945945946","0.7038288288288288"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=256","y5kjh8c9","2023-10-16T09:31:03.000Z","777","2023-10-16T09:44:00.000Z","b001","-","NVIDIA A40","finished","2023-10-16T09:44:00.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","4","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6316660642623901","59","5999","0.713963963963964","","","","","","","","0.7162162162162162","0.7038288288288288"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=256","xxrtk0m2","2023-10-16T09:30:34.000Z","770","2023-10-16T09:43:24.000Z","r001","-","NVIDIA A40","finished","2023-10-16T09:43:24.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","0","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5440722703933716","59","5999","0.7252252252252253","","","","","","","","0.7274774774774775","0.7038288288288288"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=256","xcc31hke","2023-10-16T17:25:03.000Z","934","2023-10-16T17:40:37.000Z","b002","-","NVIDIA A40","finished","2023-10-16T17:40:37.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","1","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3340422213077545","59","5999","0.5946502057613169","","","","","","","","0.602880658436214","0.5864197530864198"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=256","x297rsxk","2023-10-16T16:51:27.000Z","2134","2023-10-16T17:27:01.000Z","j002","-","NVIDIA A40","finished","2023-10-16T17:27:01.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","4","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4022819995880127","59","5999","0.7580275229357798","","","","","","","","0.7672018348623854","0.7649082568807339"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=256","wyw58q2a","2023-10-16T09:43:22.000Z","2224","2023-10-16T10:20:26.000Z","b001","-","NVIDIA A40","finished","2023-10-16T10:20:26.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","1","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.28847819566726685","59","5999","0.7591743119266054","","","","","","","","0.7649082568807339","0.7545871559633027"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=256","wukd22rk","2023-10-16T15:13:22.000Z","778","2023-10-16T15:26:20.000Z","r004","-","NVIDIA A40","finished","2023-10-16T15:26:20.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","1","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4853798449039459","59","5999","0.7747747747747747","","","","","","","","0.7792792792792793","0.7353603603603603"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=256","vtytja5k","2023-10-16T16:24:11.000Z","1266","2023-10-16T16:45:17.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T16:45:17.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","3","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.8202117085456848","59","5999","0.6090534979423868","","","","","","","","0.6213991769547325","0.5864197530864198"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=256","vc0idrpf","2023-10-16T14:51:05.000Z","957","2023-10-16T15:07:02.000Z","w002","-","NVIDIA A40","finished","2023-10-16T15:07:02.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","4","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.7822189331054688","59","5999","0.6069958847736625","","","","","","","","0.6193415637860082","0.5905349794238683"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=256","v6b7o9wv","2023-10-16T16:39:02.000Z","1164","2023-10-16T16:58:26.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T16:58:26.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","2","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.31340309977531433","59","5999","0.7871621621621622","","","","","","","","0.8006756756756757","0.7578828828828829"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=256","v5wi2qtv","2023-10-16T15:04:04.000Z","1153","2023-10-16T15:23:17.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T15:23:17.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","2","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.0255188941955566","59","5999","0.5773195876288659","","","","","","","","0.584192439862543","0.5578465063001146"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=256","tv6752tb","2023-10-16T10:09:23.000Z","2556","2023-10-16T10:51:59.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T10:51:59.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","3","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.454253613948822","59","5999","0.7419724770642202","","","","","","","","0.7488532110091743","0.7431192660550459"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=256","t5mz6hvt","2023-10-16T14:51:05.000Z","951","2023-10-16T15:06:56.000Z","r005","-","NVIDIA A40","finished","2023-10-16T15:06:56.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","1","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5502889752388","59","5999","0.6337448559670782","","","","","","","","0.6460905349794238","0.5905349794238683"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=256","t3lzdg1d","2023-10-16T09:43:37.000Z","2034","2023-10-16T10:17:31.000Z","r001","-","NVIDIA A40","finished","2023-10-16T10:17:31.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","3","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.40425944328308105","59","5999","0.7522935779816514","","","","","","","","0.7614678899082569","0.7545871559633027"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=256","szz7smq7","2023-10-16T16:42:36.000Z","753","2023-10-16T16:55:09.000Z","r005","-","NVIDIA A40","finished","2023-10-16T16:55:09.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","3","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.47812560200691223","59","5999","0.5876288659793815","","","","","","","","0.6013745704467354","0.5418098510882016"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=256","riazgyck","2023-10-16T09:19:58.000Z","1167","2023-10-16T09:39:25.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:39:25.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","3","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5187341570854187","59","5999","0.7657657657657657","","","","","","","","0.7668918918918919","0.7556306306306306"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=256","r5v3eyrt","2023-10-16T08:53:25.000Z","760","2023-10-16T09:06:05.000Z","b001","-","NVIDIA A40","finished","2023-10-16T09:06:05.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","1","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5925483703613281","59","5999","0.5853379152348225","","","","","","","","0.5967926689576174","0.5441008018327605"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=256","qtqa90tr","2023-10-16T17:07:33.000Z","1127","2023-10-16T17:26:20.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T17:26:20.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","1","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6208516359329224","59","5999","0.5979381443298969","","","","","","","","0.5979381443298969","0.5418098510882016"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=256","qlq1efpw","2023-10-16T15:13:22.000Z","767","2023-10-16T15:26:09.000Z","r005","-","NVIDIA A40","finished","2023-10-16T15:26:09.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","2","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6191145181655884","59","5999","0.7747747747747747","","","","","","","","0.7792792792792793","0.7353603603603603"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=256","pa4hd7wj","2023-10-16T15:03:49.000Z","725","2023-10-16T15:15:54.000Z","f003","-","NVIDIA A40","finished","2023-10-16T15:15:54.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","1","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.7864985466003418","59","5999","0.5761741122565864","","","","","","","","0.581901489117984","0.5567010309278351"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=256","nj2cm80g","2023-10-16T09:06:21.000Z","761","2023-10-16T09:19:02.000Z","r005","-","NVIDIA A40","finished","2023-10-16T09:19:02.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","0","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.9633477330207824","59","5999","0.5853379152348225","","","","","","","","0.5956471935853379","0.5292096219931272"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=256","mywfju4i","2023-10-16T17:12:46.000Z","1270","2023-10-16T17:33:56.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T17:33:56.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","0","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.8351449966430664","59","5999","0.6152263374485597","","","","","","","","0.6172839506172839","0.5864197530864198"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=256","myhqki51","2023-10-16T15:13:22.000Z","772","2023-10-16T15:26:14.000Z","r004","-","NVIDIA A40","finished","2023-10-16T15:26:14.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","0","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.19085575640201569","59","5999","0.786036036036036","","","","","","","","0.7894144144144144","0.7353603603603603"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=256","mjm4cb9a","2023-10-16T16:52:33.000Z","2032","2023-10-16T17:26:25.000Z","w002","-","NVIDIA A40","finished","2023-10-16T17:26:25.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","3","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4411851465702057","59","5999","0.7477064220183486","","","","","","","","0.7649082568807339","0.7649082568807339"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=256","mgduxe84","2023-10-16T10:02:27.000Z","2969","2023-10-16T10:51:56.000Z","c001","-","NVIDIA A30","finished","2023-10-16T10:51:56.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","0","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.8044478297233582","59","5999","0.7431192660550459","","","","","","","","0.7534403669724771","0.7431192660550459"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=256","m7hr440y","2023-10-16T15:04:07.000Z","714","2023-10-16T15:16:01.000Z","f002","-","NVIDIA A40","finished","2023-10-16T15:16:01.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","4","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5693747997283936","59","5999","0.5899198167239404","","","","","","","","0.5899198167239404","0.5567010309278351"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=256","lrn74efz","2023-10-16T15:25:59.000Z","2019","2023-10-16T15:59:38.000Z","r004","-","NVIDIA A40","finished","2023-10-16T15:59:38.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","3","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.49458834528923035","59","5999","0.7465596330275229","","","","","","","","0.7557339449541285","0.7465596330275229"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=256","lolhgvgd","2023-10-16T08:33:40.000Z","936","2023-10-16T08:49:16.000Z","w002","-","NVIDIA A40","finished","2023-10-16T08:49:16.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","0","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.5300174951553345","59","5999","0.5699588477366255","","","","","","","","0.5761316872427984","0.5432098765432098"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=256","lcrnwfig","2023-10-16T10:09:37.000Z","2691","2023-10-16T10:54:28.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T10:54:28.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","4","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.8678237199783325","59","5999","0.7522935779816514","","","","","","","","0.7545871559633027","0.7431192660550459"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=256","l0fq2ssj","2023-10-16T14:51:05.000Z","949","2023-10-16T15:06:54.000Z","r005","-","NVIDIA A40","finished","2023-10-16T15:06:54.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","0","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.8755320310592651","59","5999","0.6069958847736625","","","","","","","","0.6255144032921811","0.5905349794238683"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=256","keiqp4i6","2023-10-16T16:24:11.000Z","766","2023-10-16T16:36:57.000Z","j002","-","NVIDIA A40","finished","2023-10-16T16:36:57.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","0","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.19802740216255188","59","5999","0.7995495495495496","","","","","","","","0.8074324324324325","0.7578828828828829"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=256","k5c7l17n","2023-10-16T17:01:29.000Z","1146","2023-10-16T17:20:35.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T17:20:35.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","1","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3795141279697418","59","5999","0.7984234234234234","","","","","","","","0.8029279279279279","0.7578828828828829"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=256","jpywv0yb","2023-10-16T15:13:46.000Z","774","2023-10-16T15:26:40.000Z","j002","-","NVIDIA A40","finished","2023-10-16T15:26:40.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","3","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5205163359642029","59","5999","0.7702702702702703","","","","","","","","0.7713963963963963","0.7353603603603603"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=256","j5it66kj","2023-10-16T17:26:50.000Z","3047","2023-10-16T18:17:37.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T18:17:37.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","2","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1934066116809845","59","5999","0.7603211009174312","","","","","","","","0.7717889908256881","0.7660550458715596"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=256","hv0dvexo","2023-10-16T15:04:04.000Z","1157","2023-10-16T15:23:21.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T15:23:21.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","3","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.7667291760444641","59","5999","0.586483390607102","","","","","","","","0.5979381443298969","0.5578465063001146"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=256","gtyg5jpq","2023-10-16T14:51:05.000Z","931","2023-10-16T15:06:36.000Z","r005","-","NVIDIA A40","finished","2023-10-16T15:06:36.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","2","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3690505027770996","59","5999","0.6152263374485597","","","","","","","","0.6172839506172839","0.5905349794238683"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=256","gt2ij4cw","2023-10-16T08:19:18.000Z","930","2023-10-16T08:34:48.000Z","r005","-","NVIDIA A40","finished","2023-10-16T08:34:48.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","4","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.42146456241607666","59","5999","0.5925925925925926","","","","","","","","0.6049382716049383","0.5864197530864198"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=256","gjwvbs63","2023-10-16T10:04:14.000Z","2976","2023-10-16T10:53:50.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T10:53:50.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","1","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6296223402023315","59","5999","0.7442660550458715","","","","","","","","0.7545871559633027","0.7431192660550459"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=256","ggdbom9r","2023-10-16T09:09:06.000Z","1149","2023-10-16T09:28:15.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:28:15.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","4","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6989450454711914","59","5999","0.5738831615120275","","","","","","","","0.5876288659793815","0.5292096219931272"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=256","g1sed2q8","2023-10-16T09:19:23.000Z","775","2023-10-16T09:32:18.000Z","r003","-","NVIDIA A40","finished","2023-10-16T09:32:18.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","0","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.11469893157482149","59","5999","0.7882882882882883","","","","","","","","0.7905405405405406","0.7556306306306306"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=256","fuqekfrt","2023-10-16T09:06:21.000Z","749","2023-10-16T09:18:50.000Z","r005","-","NVIDIA A40","finished","2023-10-16T09:18:50.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","1","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.066595435142517","59","5999","0.5715922107674685","","","","","","","","0.5784650630011455","0.5292096219931272"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=256","eujyji8k","2023-10-16T16:48:38.000Z","754","2023-10-16T17:01:12.000Z","w002","-","NVIDIA A40","finished","2023-10-16T17:01:12.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","4","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2580483853816986","59","5999","0.7882882882882883","","","","","","","","0.7916666666666666","0.7578828828828829"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=256","eoiunujt","2023-10-16T09:20:27.000Z","765","2023-10-16T09:33:12.000Z","r003","-","NVIDIA A40","finished","2023-10-16T09:33:12.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","4","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.19313974678516388","59","5999","0.7781531531531531","","","","","","","","0.7781531531531531","0.7556306306306306"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=256","e6orw6ug","2023-10-16T08:54:24.000Z","756","2023-10-16T09:07:00.000Z","r003","-","NVIDIA A40","finished","2023-10-16T09:07:00.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","4","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5265021324157715","59","5999","0.5967926689576174","","","","","","","","0.6002290950744559","0.5441008018327605"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=256","dnudf8r8","2023-10-16T16:36:21.000Z","729","2023-10-16T16:48:30.000Z","f003","-","NVIDIA A40","finished","2023-10-16T16:48:30.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","3","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4737561643123626","59","5999","0.7826576576576577","","","","","","","","0.7871621621621622","0.7578828828828829"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=256","cxk6k9c3","2023-10-16T16:57:10.000Z","739","2023-10-16T17:09:29.000Z","c001","-","NVIDIA A30","finished","2023-10-16T17:09:29.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","4","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.38845741748809814","59","5999","0.5990836197021764","","","","","","","","0.6139747995418099","0.5418098510882016"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=256","cfq8tviv","2023-10-16T09:06:35.000Z","758","2023-10-16T09:19:13.000Z","b001","-","NVIDIA A40","finished","2023-10-16T09:19:13.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","2","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.2384724617004397","59","5999","0.570446735395189","","","","","","","","0.588774341351661","0.5292096219931272"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=256","c6wzy9mv","2023-10-16T15:26:03.000Z","2354","2023-10-16T16:05:17.000Z","j002","-","NVIDIA A40","finished","2023-10-16T16:05:17.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","2","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3448489010334015","59","5999","0.7660550458715596","","","","","","","","0.7672018348623854","0.7465596330275229"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=256","c02b7l8z","2023-10-16T09:43:37.000Z","2375","2023-10-16T10:23:12.000Z","r001","-","NVIDIA A40","finished","2023-10-16T10:23:12.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","2","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1570953130722046","59","5999","0.7763761467889908","","","","","","","","0.7763761467889908","0.7545871559633027"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=256","bwhyb5o7","2023-10-16T09:19:22.000Z","769","2023-10-16T09:32:11.000Z","r005","-","NVIDIA A40","finished","2023-10-16T09:32:11.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","1","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2716064751148224","59","5999","0.7781531531531531","","","","","","","","0.786036036036036","0.7556306306306306"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=256","bpukofvo","2023-10-16T08:14:02.000Z","942","2023-10-16T08:29:44.000Z","b001","-","NVIDIA A40","finished","2023-10-16T08:29:44.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","2","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.22313229739665985","59","5999","0.6008230452674898","","","","","","","","0.6049382716049383","0.5864197530864198"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=256","blczv1fl","2023-10-16T09:19:40.000Z","777","2023-10-16T09:32:37.000Z","b001","-","NVIDIA A40","finished","2023-10-16T09:32:37.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","2","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3833824396133423","59","5999","0.7882882882882883","","","","","","","","0.7972972972972973","0.7556306306306306"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=256","bd9nd54y","2023-10-16T09:30:34.000Z","777","2023-10-16T09:43:31.000Z","r001","-","NVIDIA A40","finished","2023-10-16T09:43:31.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","1","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.8700946569442749","59","5999","0.7240990990990991","","","","","","","","0.7297297297297297","0.7038288288288288"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=256","b7as159t","2023-10-16T09:42:56.000Z","2269","2023-10-16T10:20:45.000Z","w001","-","NVIDIA A40","finished","2023-10-16T10:20:45.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","0","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4102514684200287","59","5999","0.7568807339449541","","","","","","","","0.7672018348623854","0.7545871559633027"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=256","b0w6jbpw","2023-10-16T16:32:28.000Z","2266","2023-10-16T17:10:14.000Z","r005","-","NVIDIA A40","finished","2023-10-16T17:10:14.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","0","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.41162848472595215","59","5999","0.7454128440366973","","","","","","","","0.7649082568807339","0.7649082568807339"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=256","93nv3qt4","2023-10-16T08:34:25.000Z","923","2023-10-16T08:49:48.000Z","w002","-","NVIDIA A40","finished","2023-10-16T08:49:48.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","2","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.9182735085487366","59","5999","0.5637860082304527","","","","","","","","0.5761316872427984","0.5432098765432098"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=256","89p59rt8","2023-10-16T08:54:10.000Z","1145","2023-10-16T09:13:15.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:13:15.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","3","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4437977969646454","59","5999","0.5945017182130584","","","","","","","","0.6025200458190149","0.5441008018327605"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=256","7f9m89hu","2023-10-16T17:05:21.000Z","2927","2023-10-16T17:54:08.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T17:54:08.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","1","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3299981951713562","59","5999","0.7694954128440367","","","","","","","","0.7752293577981652","0.7660550458715596"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=256","75va143d","2023-10-16T09:30:34.000Z","766","2023-10-16T09:43:20.000Z","r001","-","NVIDIA A40","finished","2023-10-16T09:43:20.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","2","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.184035062789917","59","5999","0.7162162162162162","","","","","","","","0.7274774774774775","0.7038288288288288"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=256","6z5j9zkk","2023-10-16T08:35:10.000Z","946","2023-10-16T08:50:56.000Z","r005","-","NVIDIA A40","finished","2023-10-16T08:50:56.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","3","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.092443823814392","59","5999","0.5781893004115226","","","","","","","","0.5864197530864198","0.5432098765432098"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=256","6f3dldfp","2023-10-16T15:24:32.000Z","1840","2023-10-16T15:55:12.000Z","f002","-","NVIDIA A40","finished","2023-10-16T15:55:12.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","1","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4508760869503021","59","5999","0.7660550458715596","","","","","","","","0.7706422018348624","0.7465596330275229"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=256","6d7p3r5b","2023-10-16T08:33:55.000Z","1307","2023-10-16T08:55:42.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:55:42.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","1","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.0536445379257202","59","5999","0.5596707818930041","","","","","","","","0.5699588477366255","0.5432098765432098"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=256","5zzlv5xu","2023-10-16T08:37:13.000Z","944","2023-10-16T08:52:57.000Z","r005","-","NVIDIA A40","finished","2023-10-16T08:52:57.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","4","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.8753660917282104","59","5999","0.565843621399177","","","","","","","","0.5823045267489712","0.5432098765432098"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=256","5e2q9l50","2023-10-16T10:08:39.000Z","3194","2023-10-16T11:01:53.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T11:01:53.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","2","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5152370929718018","59","5999","0.7511467889908257","","","","","","","","0.7557339449541285","0.7431192660550459"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=256","4kh0ulqz","2023-10-16T15:13:55.000Z","1148","2023-10-16T15:33:03.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T15:33:03.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","4","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.29320141673088074","59","5999","0.7736486486486487","","","","","","","","0.7837837837837838","0.7353603603603603"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=256","3tvl5q6j","2023-10-16T16:58:42.000Z","930","2023-10-16T17:14:12.000Z","r005","-","NVIDIA A40","finished","2023-10-16T17:14:12.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","4","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5219526290893555","59","5999","0.5925925925925926","","","","","","","","0.6008230452674898","0.5864197530864198"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=256","3pwcs1rh","2023-10-16T16:24:11.000Z","924","2023-10-16T16:39:35.000Z","w002","-","NVIDIA A40","finished","2023-10-16T16:39:35.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","2","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.35032808780670166","59","5999","0.5946502057613169","","","","","","","","0.602880658436214","0.5864197530864198"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=256","3mj8crsz","2023-10-16T08:53:24.000Z","754","2023-10-16T09:05:58.000Z","r005","-","NVIDIA A40","finished","2023-10-16T09:05:58.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","2","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.8683047890663147","59","5999","0.579610538373425","","","","","","","","0.5853379152348225","0.5441008018327605"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=256","3gk7s6dn","2023-10-16T08:13:31.000Z","965","2023-10-16T08:29:36.000Z","b001","-","NVIDIA A40","finished","2023-10-16T08:29:36.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","1","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.30320242047309875","59","5999","0.6213991769547325","","","","","","","","0.6275720164609053","0.5864197530864198"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=256","3bos2pon","2023-10-16T15:23:45.000Z","3039","2023-10-16T16:14:24.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T16:14:24.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","0","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6435728669166565","59","5999","0.7614678899082569","","","","","","","","0.768348623853211","0.7465596330275229"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=256","1s05cypz","2023-10-16T17:07:31.000Z","748","2023-10-16T17:19:59.000Z","j002","-","NVIDIA A40","finished","2023-10-16T17:19:59.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","2","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.8286948800086975","59","5999","0.5761741122565864","","","","","","","","0.579610538373425","0.5418098510882016"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=256","1n5clrtj","2023-10-16T09:43:49.000Z","2142","2023-10-16T10:19:31.000Z","r001","-","NVIDIA A40","finished","2023-10-16T10:19:31.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","4","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3925977349281311","59","5999","0.7568807339449541","","","","","","","","0.7717889908256881","0.7545871559633027"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=256","1ma02un2","2023-10-16T15:26:28.000Z","2110","2023-10-16T16:01:38.000Z","r005","-","NVIDIA A40","finished","2023-10-16T16:01:38.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","4","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5978691577911377","59","5999","0.7660550458715596","","","","","","","","0.7729357798165137","0.7465596330275229"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=256","0tv167jo","2023-10-16T08:17:48.000Z","932","2023-10-16T08:33:20.000Z","w002","-","NVIDIA A40","finished","2023-10-16T08:33:20.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","3","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5356817245483398","59","5999","0.6049382716049383","","","","","","","","0.6131687242798354","0.5864197530864198"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=256","0pz9felp","2023-10-16T14:51:05.000Z","951","2023-10-16T15:06:56.000Z","r005","-","NVIDIA A40","finished","2023-10-16T15:06:56.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","3","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.7065691351890564","59","5999","0.6378600823045267","","","","","","","","0.6502057613168725","0.5905349794238683"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=128","zeonsoa0","2023-10-16T08:32:53.000Z","916","2023-10-16T08:48:09.000Z","w002","-","NVIDIA A40","finished","2023-10-16T08:48:09.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","1","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5575044751167297","59","5999","0.5576131687242798","","","","","","","","0.5761316872427984","0.5432098765432098"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=128","yvhqjsau","2023-10-16T16:24:11.000Z","1125","2023-10-16T16:42:56.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T16:42:56.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","3","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.18197020888328552","59","5999","0.5567010309278351","","","","","","","","0.5647193585337915","0.5418098510882016"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=128","y9g5jjqt","2023-10-16T16:43:04.000Z","747","2023-10-16T16:55:31.000Z","w002","-","NVIDIA A40","finished","2023-10-16T16:55:31.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","1","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1170182153582573","59","5999","0.7725225225225225","","","","","","","","0.777027027027027","0.7578828828828829"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=128","y6jgg6qb","2023-10-16T09:56:36.000Z","2145","2023-10-16T10:32:21.000Z","r003","-","NVIDIA A40","finished","2023-10-16T10:32:21.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","1","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3573976457118988","59","5999","0.7373853211009175","","","","","","","","0.7534403669724771","0.7431192660550459"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=128","x9currtl","2023-10-16T09:04:02.000Z","746","2023-10-16T09:16:28.000Z","w002","-","NVIDIA A40","finished","2023-10-16T09:16:28.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","1","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6023766994476318","59","5999","0.565864833906071","","","","","","","","0.5738831615120275","0.5292096219931272"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=128","x0io21qo","2023-10-16T09:04:19.000Z","741","2023-10-16T09:16:40.000Z","w001","-","NVIDIA A40","finished","2023-10-16T09:16:40.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","2","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.27908870577812195","59","5999","0.5601374570446735","","","","","","","","0.565864833906071","0.5292096219931272"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=128","vsn746aa","2023-10-16T16:24:11.000Z","3095","2023-10-16T17:15:46.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T17:15:46.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","4","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.08670158684253693","59","5999","0.7454128440366973","","","","","","","","0.768348623853211","0.7660550458715596"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=128","ul5mfisa","2023-10-16T09:42:49.000Z","1965","2023-10-16T10:15:34.000Z","w002","-","NVIDIA A40","finished","2023-10-16T10:15:34.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","3","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.07856748253107071","59","5999","0.7442660550458715","","","","","","","","0.7568807339449541","0.7545871559633027"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=128","ug83eurj","2023-10-16T14:51:06.000Z","984","2023-10-16T15:07:30.000Z","r004","-","NVIDIA A40","finished","2023-10-16T15:07:30.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","4","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.34022364020347595","59","5999","0.5905349794238683","","","","","","","","0.6049382716049383","0.5905349794238683"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=128","ufqoqupi","2023-10-16T09:29:48.000Z","756","2023-10-16T09:42:24.000Z","w002","-","NVIDIA A40","finished","2023-10-16T09:42:24.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","1","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.8123049139976501","59","5999","0.7173423423423423","","","","","","","","0.7195945945945946","0.7038288288288288"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=128","u3zg3tjo","2023-10-16T09:42:49.000Z","2442","2023-10-16T10:23:31.000Z","w002","-","NVIDIA A40","finished","2023-10-16T10:23:31.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","2","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.10234364122152328","59","5999","0.7522935779816514","","","","","","","","0.7626146788990825","0.7545871559633027"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=128","u2o67eov","2023-10-16T08:51:23.000Z","734","2023-10-16T09:03:37.000Z","r005","-","NVIDIA A40","finished","2023-10-16T09:03:37.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","2","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1921513229608536","59","5999","0.5567010309278351","","","","","","","","0.5567010309278351","0.5441008018327605"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=128","tt876gtn","2023-10-16T15:03:07.000Z","736","2023-10-16T15:15:23.000Z","c001","-","NVIDIA A30","finished","2023-10-16T15:15:23.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","2","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.23958535492420197","59","5999","0.5624284077892325","","","","","","","","0.5738831615120275","0.5578465063001146"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=128","trmjtnrf","2023-10-16T14:51:06.000Z","930","2023-10-16T15:06:36.000Z","r004","-","NVIDIA A40","finished","2023-10-16T15:06:36.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","1","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3388243019580841","59","5999","0.5802469135802469","","","","","","","","0.6049382716049383","0.5905349794238683"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=128","tb1qpujd","2023-10-16T17:16:11.000Z","1128","2023-10-16T17:34:59.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T17:34:59.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","4","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.08722121268510818","59","5999","0.7680180180180181","","","","","","","","0.7736486486486487","0.7578828828828829"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=128","syy2mz35","2023-10-16T09:59:55.000Z","2978","2023-10-16T10:49:33.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T10:49:33.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","4","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2713485360145569","59","5999","0.7454128440366973","","","","","","","","0.7557339449541285","0.7431192660550459"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=128","q0ot5spt","2023-10-16T16:36:04.000Z","1135","2023-10-16T16:54:59.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T16:54:59.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","0","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.11894066631793976","59","5999","0.7759009009009009","","","","","","","","0.7871621621621622","0.7578828828828829"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=128","pi30v3n4","2023-10-16T08:51:23.000Z","740","2023-10-16T09:03:43.000Z","r005","-","NVIDIA A40","finished","2023-10-16T09:03:43.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","1","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3394080102443695","59","5999","0.54524627720504","","","","","","","","0.565864833906071","0.5441008018327605"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=128","pht3yn7h","2023-10-16T09:30:00.000Z","745","2023-10-16T09:42:25.000Z","w002","-","NVIDIA A40","finished","2023-10-16T09:42:25.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","4","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5885513424873352","59","5999","0.704954954954955","","","","","","","","0.7117117117117117","0.7038288288288288"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=128","pel2ta9p","2023-10-16T08:10:58.000Z","905","2023-10-16T08:26:03.000Z","r005","-","NVIDIA A40","finished","2023-10-16T08:26:03.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","1","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.21834179759025577","59","5999","0.5720164609053497","","","","","","","","0.5946502057613169","0.5864197530864198"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=128","p7vhwy1v","2023-10-16T16:24:11.000Z","2156","2023-10-16T17:00:07.000Z","r005","-","NVIDIA A40","finished","2023-10-16T17:00:07.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","1","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.14312124252319336","59","5999","0.7580275229357798","","","","","","","","0.7660550458715596","0.7649082568807339"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=128","oz40k584","2023-10-16T09:56:36.000Z","2103","2023-10-16T10:31:39.000Z","r003","-","NVIDIA A40","finished","2023-10-16T10:31:39.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","0","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4863828122615814","59","5999","0.7305045871559633","","","","","","","","0.7465596330275229","0.7431192660550459"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=128","ofw7y53p","2023-10-16T15:02:03.000Z","719","2023-10-16T15:14:02.000Z","c001","-","NVIDIA A30","finished","2023-10-16T15:14:02.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","1","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5069578886032104","59","5999","0.561282932416953","","","","","","","","0.563573883161512","0.5578465063001146"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=128","oa7noo8d","2023-10-16T08:33:44.000Z","1460","2023-10-16T08:58:04.000Z","c001","-","NVIDIA A30","finished","2023-10-16T08:58:04.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","4","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4081243574619293","59","5999","0.551440329218107","","","","","","","","0.5555555555555556","0.5432098765432098"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=128","nv0ntkpp","2023-10-16T16:24:11.000Z","728","2023-10-16T16:36:19.000Z","r005","-","NVIDIA A40","finished","2023-10-16T16:36:19.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","2","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.16202406585216522","59","5999","0.5509736540664376","","","","","","","","0.5567010309278351","0.5418098510882016"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=128","noeom44m","2023-10-16T08:11:41.000Z","976","2023-10-16T08:27:57.000Z","r005","-","NVIDIA A40","finished","2023-10-16T08:27:57.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","4","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.16917411983013153","59","5999","0.5823045267489712","","","","","","","","0.5946502057613169","0.5864197530864198"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=128","mkx5d5wk","2023-10-16T15:00:22.000Z","837","2023-10-16T15:14:19.000Z","d002","-","NVIDIA A40","finished","2023-10-16T15:14:19.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","0","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6020146012306213","59","5999","0.5670103092783505","","","","","","","","0.570446735395189","0.5567010309278351"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=128","m858xnmj","2023-10-16T09:42:49.000Z","2266","2023-10-16T10:20:35.000Z","w002","-","NVIDIA A40","finished","2023-10-16T10:20:35.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","4","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.08114439249038696","59","5999","0.7488532110091743","","","","","","","","0.7649082568807339","0.7545871559633027"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=128","m764zbjw","2023-10-16T17:12:11.000Z","723","2023-10-16T17:24:14.000Z","c001","-","NVIDIA A30","finished","2023-10-16T17:24:14.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","2","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0417352095246315","59","5999","0.7702702702702703","","","","","","","","0.7849099099099099","0.7578828828828829"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=128","m5wweign","2023-10-16T09:17:52.000Z","766","2023-10-16T09:30:38.000Z","b001","-","NVIDIA A40","finished","2023-10-16T09:30:38.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","2","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.06175192818045616","59","5999","0.7635135135135135","","","","","","","","0.7691441441441441","0.7556306306306306"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=128","lgcw6qft","2023-10-16T08:11:15.000Z","885","2023-10-16T08:26:00.000Z","w002","-","NVIDIA A40","finished","2023-10-16T08:26:00.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","2","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.23687615990638733","59","5999","0.5823045267489712","","","","","","","","0.602880658436214","0.5864197530864198"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=128","l8xwwqtx","2023-10-16T14:51:06.000Z","896","2023-10-16T15:06:02.000Z","r004","-","NVIDIA A40","finished","2023-10-16T15:06:02.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","2","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.38625815510749817","59","5999","0.565843621399177","","","","","","","","0.5905349794238683","0.5905349794238683"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=128","kuxeemie","2023-10-16T09:17:09.000Z","1155","2023-10-16T09:36:24.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:36:24.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","0","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.09468741714954376","59","5999","0.7680180180180181","","","","","","","","0.7826576576576577","0.7556306306306306"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=128","ko1wls1g","2023-10-16T09:06:23.000Z","877","2023-10-16T09:21:00.000Z","c001","-","NVIDIA A30","finished","2023-10-16T09:21:00.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","4","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.33945608139038086","59","5999","0.5693012600229095","","","","","","","","0.5761741122565864","0.5292096219931272"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=128","km0rr5w2","2023-10-16T15:11:51.000Z","1133","2023-10-16T15:30:44.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T15:30:44.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","2","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.14969941973686218","59","5999","0.7376126126126126","","","","","","","","0.7578828828828829","0.7353603603603603"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=128","kd20fj9a","2023-10-16T09:19:10.000Z","761","2023-10-16T09:31:51.000Z","r003","-","NVIDIA A40","finished","2023-10-16T09:31:51.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","3","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.12889307737350464","59","5999","0.7668918918918919","","","","","","","","0.7736486486486487","0.7556306306306306"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=128","isxk4ta2","2023-10-16T09:29:48.000Z","758","2023-10-16T09:42:26.000Z","w002","-","NVIDIA A40","finished","2023-10-16T09:42:26.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","0","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5527008771896362","59","5999","0.7173423423423423","","","","","","","","0.7308558558558559","0.7038288288288288"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=128","ifxfh422","2023-10-16T17:24:51.000Z","700","2023-10-16T17:36:31.000Z","c001","-","NVIDIA A30","finished","2023-10-16T17:36:31.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","1","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2875463366508484","59","5999","0.5463917525773195","","","","","","","","0.5647193585337915","0.5418098510882016"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=128","i73qagz6","2023-10-16T17:25:03.000Z","2089","2023-10-16T17:59:52.000Z","b002","-","NVIDIA A40","finished","2023-10-16T17:59:52.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","0","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.06009984761476517","59","5999","0.7408256880733946","","","","","","","","0.7649082568807339","0.7649082568807339"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=128","i30okbm8","2023-10-16T15:21:13.000Z","2430","2023-10-16T16:01:43.000Z","j002","-","NVIDIA A40","finished","2023-10-16T16:01:43.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","2","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.27541646361351013","59","5999","0.75","","","","","","","","0.7568807339449541","0.7465596330275229"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=128","gz86ja2x","2023-10-16T17:03:44.000Z","769","2023-10-16T17:16:33.000Z","f003","-","NVIDIA A40","finished","2023-10-16T17:16:33.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","0","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.20949546992778775","59","5999","0.5843621399176955","","","","","","","","0.5905349794238683","0.5864197530864198"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=128","gaxomzio","2023-10-16T09:42:36.000Z","2107","2023-10-16T10:17:43.000Z","w001","-","NVIDIA A40","finished","2023-10-16T10:17:43.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","0","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.039422377943992615","59","5999","0.7557339449541285","","","","","","","","0.7614678899082569","0.7545871559633027"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=128","fyoieak5","2023-10-16T08:10:00.000Z","1256","2023-10-16T08:30:56.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:30:56.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","0","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.13208793103694916","59","5999","0.588477366255144","","","","","","","","0.5987654320987654","0.5864197530864198"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=128","fvwm5kw2","2023-10-16T15:12:10.000Z","716","2023-10-16T15:24:06.000Z","f002","-","NVIDIA A40","finished","2023-10-16T15:24:06.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","3","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.15968790650367737","59","5999","0.7646396396396397","","","","","","","","0.7646396396396397","0.7353603603603603"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=128","eeki21zy","2023-10-16T15:12:54.000Z","766","2023-10-16T15:25:40.000Z","r004","-","NVIDIA A40","finished","2023-10-16T15:25:40.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","4","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.18587717413902283","59","5999","0.7522522522522522","","","","","","","","0.7635135135135135","0.7353603603603603"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=128","ea32g97g","2023-10-16T09:30:00.000Z","756","2023-10-16T09:42:36.000Z","w001","-","NVIDIA A40","finished","2023-10-16T09:42:36.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","3","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6055790185928345","59","5999","0.7184684684684685","","","","","","","","0.722972972972973","0.7038288288288288"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=128","djxub0l8","2023-10-16T17:21:13.000Z","1255","2023-10-16T17:42:08.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T17:42:08.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","4","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2198575735092163","59","5999","0.5679012345679012","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=128","d7l4xftw","2023-10-16T08:11:21.000Z","904","2023-10-16T08:26:25.000Z","w002","-","NVIDIA A40","finished","2023-10-16T08:26:25.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","3","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.16825994849205017","59","5999","0.5946502057613169","","","","","","","","0.6069958847736625","0.5864197530864198"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=128","bhjysl3g","2023-10-16T16:43:04.000Z","917","2023-10-16T16:58:21.000Z","r005","-","NVIDIA A40","finished","2023-10-16T16:58:21.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","3","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.34568309783935547","59","5999","0.5987654320987654","","","","","","","","0.6090534979423868","0.5864197530864198"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=128","b412mkfm","2023-10-16T09:17:05.000Z","757","2023-10-16T09:29:42.000Z","w001","-","NVIDIA A40","finished","2023-10-16T09:29:42.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","1","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0786658525466919","59","5999","0.7623873873873874","","","","","","","","0.7702702702702703","0.7556306306306306"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=128","b1ksar9u","2023-10-16T16:39:20.000Z","1134","2023-10-16T16:58:14.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T16:58:14.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","3","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.10476628690958024","59","5999","0.7691441441441441","","","","","","","","0.7747747747747747","0.7578828828828829"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=128","a3i30anw","2023-10-16T08:52:36.000Z","1133","2023-10-16T09:11:29.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:11:29.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","4","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.10348393023014069","59","5999","0.5475372279495991","","","","","","","","0.565864833906071","0.5441008018327605"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=128","a070orgm","2023-10-16T17:26:49.000Z","1939","2023-10-16T17:59:08.000Z","w002","-","NVIDIA A40","finished","2023-10-16T17:59:08.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","3","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.08894829452037811","59","5999","0.7522935779816514","","","","","","","","0.7649082568807339","0.7649082568807339"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=128","9qqbf9mb","2023-10-16T08:33:08.000Z","892","2023-10-16T08:48:00.000Z","w002","-","NVIDIA A40","finished","2023-10-16T08:48:00.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","2","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6977009177207947","59","5999","0.5720164609053497","","","","","","","","0.5781893004115226","0.5432098765432098"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=128","9m4gvno9","2023-10-16T09:04:48.000Z","763","2023-10-16T09:17:31.000Z","b001","-","NVIDIA A40","finished","2023-10-16T09:17:31.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","3","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4316801130771637","59","5999","0.5670103092783505","","","","","","","","0.5830469644902635","0.5292096219931272"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=128","9ktxs8iz","2023-10-16T15:20:25.000Z","2101","2023-10-16T15:55:26.000Z","w002","-","NVIDIA A40","finished","2023-10-16T15:55:26.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","0","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.223874107003212","59","5999","0.7327981651376146","","","","","","","","0.7591743119266054","0.7465596330275229"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=128","96j3qmxq","2023-10-16T15:20:57.000Z","2140","2023-10-16T15:56:37.000Z","r004","-","NVIDIA A40","finished","2023-10-16T15:56:37.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","1","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.24318096041679385","59","5999","0.7534403669724771","","","","","","","","0.7660550458715596","0.7465596330275229"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=128","9660g4fo","2023-10-16T14:51:06.000Z","937","2023-10-16T15:06:43.000Z","j002","-","NVIDIA A40","finished","2023-10-16T15:06:43.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","0","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3402474820613861","59","5999","0.6090534979423868","","","","","","","","0.6111111111111112","0.5905349794238683"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=128","8ra64knp","2023-10-16T15:11:38.000Z","1144","2023-10-16T15:30:42.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T15:30:42.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","0","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2786276042461395","59","5999","0.7646396396396397","","","","","","","","0.7725225225225225","0.7353603603603603"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=128","8q49u6gd","2023-10-16T09:30:04.000Z","766","2023-10-16T09:42:50.000Z","b001","-","NVIDIA A40","finished","2023-10-16T09:42:50.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","2","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3187183737754822","59","5999","0.7105855855855856","","","","","","","","0.7150900900900901","0.7038288288288288"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=128","7zhaegqz","2023-10-16T17:02:00.000Z","895","2023-10-16T17:16:55.000Z","r005","-","NVIDIA A40","finished","2023-10-16T17:16:55.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","2","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.20828835666179657","59","5999","0.5576131687242798","","","","","","","","0.5905349794238683","0.5864197530864198"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=128","5umimy9n","2023-10-16T15:22:16.000Z","1666","2023-10-16T15:50:02.000Z","f003","-","NVIDIA A40","finished","2023-10-16T15:50:02.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","3","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.20339316129684448","59","5999","0.7350917431192661","","","","","","","","0.7511467889908257","0.7465596330275229"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=128","5pyunebm","2023-10-16T15:23:45.000Z","3067","2023-10-16T16:14:52.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T16:14:52.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","4","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1446053832769394","59","5999","0.7637614678899083","","","","","","","","0.7752293577981652","0.7465596330275229"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=128","5lm9hcla","2023-10-16T16:41:54.000Z","712","2023-10-16T16:53:46.000Z","c001","-","NVIDIA A30","finished","2023-10-16T16:53:46.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","4","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0822969526052475","59","5999","0.5601374570446735","","","","","","","","0.570446735395189","0.5418098510882016"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=128","4tj2vnml","2023-10-16T15:03:02.000Z","749","2023-10-16T15:15:31.000Z","w002","-","NVIDIA A40","finished","2023-10-16T15:15:31.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","3","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2745046615600586","59","5999","0.561282932416953","","","","","","","","0.5738831615120275","0.5567010309278351"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=128","48zpdjxa","2023-10-16T09:57:38.000Z","2447","2023-10-16T10:38:25.000Z","r005","-","NVIDIA A40","finished","2023-10-16T10:38:25.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","2","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4049454927444458","59","5999","0.7339449541284404","","","","","","","","0.7477064220183486","0.7431192660550459"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=128","3xdtoram","2023-10-16T09:42:37.000Z","2150","2023-10-16T10:18:27.000Z","w002","-","NVIDIA A40","finished","2023-10-16T10:18:27.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","1","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.051035188138484955","59","5999","0.7591743119266054","","","","","","","","0.7649082568807339","0.7545871559633027"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=128","3rxslgew","2023-10-16T09:19:10.000Z","755","2023-10-16T09:31:45.000Z","r005","-","NVIDIA A40","finished","2023-10-16T09:31:45.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","4","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.08949390798807144","59","5999","0.7646396396396397","","","","","","","","0.7702702702702703","0.7556306306306306"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=128","3lgq3kcs","2023-10-16T09:04:07.000Z","740","2023-10-16T09:16:27.000Z","r005","-","NVIDIA A40","finished","2023-10-16T09:16:27.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","0","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.9585700631141664","59","5999","0.5715922107674685","","","","","","","","0.579610538373425","0.5292096219931272"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=128","36kqh2d1","2023-10-16T15:11:38.000Z","1128","2023-10-16T15:30:26.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T15:30:26.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","1","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2502409517765045","59","5999","0.740990990990991","","","","","","","","0.7567567567567568","0.7353603603603603"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=128","2x6pypvc","2023-10-16T08:51:52.000Z","748","2023-10-16T09:04:20.000Z","b001","-","NVIDIA A40","finished","2023-10-16T09:04:20.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","3","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.09717677533626556","59","5999","0.5555555555555556","","","","","","","","0.5624284077892325","0.5441008018327605"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=128","2lmt3seq","2023-10-16T17:23:26.000Z","1222","2023-10-16T17:43:48.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T17:43:48.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","1","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.24046486616134644","59","5999","0.5761316872427984","","","","","","","","0.6008230452674898","0.5864197530864198"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=128","2g3nls6v","2023-10-16T08:32:53.000Z","906","2023-10-16T08:47:59.000Z","r005","-","NVIDIA A40","finished","2023-10-16T08:47:59.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","0","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6708857417106628","59","5999","0.5617283950617284","","","","","","","","0.565843621399177","0.5432098765432098"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=128","27sxjfoh","2023-10-16T17:25:03.000Z","735","2023-10-16T17:37:18.000Z","b002","-","NVIDIA A40","finished","2023-10-16T17:37:18.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","0","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.29589200019836426","59","5999","0.5589919816723941","","","","","","","","0.565864833906071","0.5418098510882016"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=128","265hjggx","2023-10-16T09:59:23.000Z","1960","2023-10-16T10:32:03.000Z","r003","-","NVIDIA A40","finished","2023-10-16T10:32:03.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","3","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2804326117038727","59","5999","0.7270642201834863","","","","","","","","0.7431192660550459","0.7431192660550459"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=128","1z5zjqrb","2023-10-16T14:51:06.000Z","924","2023-10-16T15:06:30.000Z","r004","-","NVIDIA A40","finished","2023-10-16T15:06:30.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","3","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4517734944820404","59","5999","0.6131687242798354","","","","","","","","0.6275720164609053","0.5905349794238683"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=128","1jqp1xkz","2023-10-16T08:33:42.000Z","1266","2023-10-16T08:54:48.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:54:48.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","3","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.7366840243339539","59","5999","0.5720164609053497","","","","","","","","0.5802469135802469","0.5432098765432098"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=128","1a4ohagc","2023-10-16T16:24:11.000Z","3343","2023-10-16T17:19:54.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T17:19:54.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","2","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1976620852947235","59","5999","0.7442660550458715","","","","","","","","0.7660550458715596","0.7660550458715596"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=128","0vz4jk9x","2023-10-16T15:03:13.000Z","756","2023-10-16T15:15:49.000Z","w002","-","NVIDIA A40","finished","2023-10-16T15:15:49.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","4","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2113463282585144","59","5999","0.572737686139748","","","","","","","","0.581901489117984","0.5567010309278351"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=128","0d6uhqka","2023-10-16T08:51:24.000Z","741","2023-10-16T09:03:45.000Z","b001","-","NVIDIA A40","finished","2023-10-16T09:03:45.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","0","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2561076581478119","59","5999","0.5383734249713631","","","","","","","","0.5475372279495991","0.5441008018327605"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=64","zzfd01g9","2023-10-16T16:54:17.000Z","1034","2023-10-16T17:11:31.000Z","c001","-","NVIDIA A30","finished","2023-10-16T17:11:31.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","1","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.06488724797964096","59","5999","0.5576131687242798","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=64","zvkecc1m","2023-10-16T09:02:45.000Z","734","2023-10-16T09:14:59.000Z","w002","-","NVIDIA A40","finished","2023-10-16T09:14:59.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","1","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1971977949142456","59","5999","0.5120274914089347","","","","","","","","0.5418098510882016","0.5292096219931272"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=64","zfbl843x","2023-10-16T16:45:39.000Z","3128","2023-10-16T17:37:47.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T17:37:47.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","2","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02766403555870056","59","5999","0.7419724770642202","","","","","","","","0.7660550458715596","0.7660550458715596"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=64","zf2x0qu7","2023-10-16T17:15:02.000Z","1130","2023-10-16T17:33:52.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T17:33:52.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","4","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.04163573682308197","59","5999","0.7556306306306306","","","","","","","","0.7578828828828829","0.7578828828828829"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=64","z4al73jc","2023-10-16T08:32:13.000Z","1294","2023-10-16T08:53:47.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:53:47.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","3","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6900308132171631","59","5999","0.565843621399177","","","","","","","","0.5699588477366255","0.5432098765432098"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=64","yf8z5a6w","2023-10-16T17:20:40.000Z","1124","2023-10-16T17:39:24.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T17:39:24.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","3","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.09930162876844406","59","5999","0.7376126126126126","","","","","","","","0.7578828828828829","0.7578828828828829"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=64","xxkxoj3f","2023-10-16T16:24:11.000Z","3015","2023-10-16T17:14:26.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T17:14:26.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","4","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.03763470426201821","59","5999","0.7259174311926605","","","","","","","","0.7660550458715596","0.7660550458715596"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=64","xj8od0fv","2023-10-16T08:31:42.000Z","1225","2023-10-16T08:52:07.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:52:07.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","1","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4914020001888275","59","5999","0.565843621399177","","","","","","","","0.5761316872427984","0.5432098765432098"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=64","xcb7bjlr","2023-10-16T09:16:54.000Z","743","2023-10-16T09:29:17.000Z","w002","-","NVIDIA A40","finished","2023-10-16T09:29:17.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","3","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.03860672935843468","59","5999","0.7240990990990991","","","","","","","","0.7556306306306306","0.7556306306306306"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=64","wcek4v7d","2023-10-16T17:23:33.000Z","762","2023-10-16T17:36:15.000Z","c001","-","NVIDIA A30","finished","2023-10-16T17:36:15.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","1","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0685911700129509","59","5999","0.7657657657657657","","","","","","","","0.7736486486486487","0.7578828828828829"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=64","vg4akwb9","2023-10-16T15:20:27.000Z","3013","2023-10-16T16:10:40.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T16:10:40.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","4","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.04476447403430939","59","5999","0.7305045871559633","","","","","","","","0.7511467889908257","0.7465596330275229"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=64","vdgs9xuc","2023-10-16T14:59:45.000Z","1117","2023-10-16T15:18:22.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T15:18:22.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","0","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.10407637059688568","59","5999","0.5074455899198167","","","","","","","","0.5578465063001146","0.5578465063001146"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=64","v8dvy19g","2023-10-16T09:29:48.000Z","743","2023-10-16T09:42:11.000Z","w001","-","NVIDIA A40","finished","2023-10-16T09:42:11.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","2","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.18971751630306244","59","5999","0.7004504504504504","","","","","","","","0.7038288288288288","0.7038288288288288"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=64","v232cl4h","2023-10-16T15:18:54.000Z","3016","2023-10-16T16:09:10.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T16:09:10.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","1","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.10682164877653122","59","5999","0.7511467889908257","","","","","","","","0.7626146788990825","0.7465596330275229"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=64","uvler8ud","2023-10-16T08:31:23.000Z","1266","2023-10-16T08:52:29.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:52:29.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","0","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4800870418548584","59","5999","0.5267489711934157","","","","","","","","0.5596707818930041","0.5432098765432098"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=64","uj98nktg","2023-10-16T09:02:45.000Z","732","2023-10-16T09:14:57.000Z","w001","-","NVIDIA A40","finished","2023-10-16T09:14:57.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","0","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.15929247438907623","59","5999","0.5269186712485682","","","","","","","","0.5509736540664376","0.5292096219931272"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=64","tz72l17s","2023-10-16T14:51:08.000Z","780","2023-10-16T15:04:08.000Z","f003","-","NVIDIA A40","finished","2023-10-16T15:04:08.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","1","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.15014688670635223","59","5999","0.5452674897119342","","","","","","","","0.6008230452674898","0.5905349794238683"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=64","tlo0s6u7","2023-10-16T14:59:58.000Z","1121","2023-10-16T15:18:39.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T15:18:39.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","1","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1594824194908142","59","5999","0.5051546391752577","","","","","","","","0.5578465063001146","0.5578465063001146"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=64","tichkrpj","2023-10-16T08:50:07.000Z","721","2023-10-16T09:02:08.000Z","w001","-","NVIDIA A40","finished","2023-10-16T09:02:08.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","1","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.09137173742055892","59","5999","0.5063001145475372","","","","","","","","0.5441008018327605","0.5441008018327605"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=64","t7khxiy7","2023-10-16T15:19:07.000Z","3065","2023-10-16T16:10:12.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T16:10:12.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","2","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.046343885362148285","59","5999","0.7362385321100917","","","","","","","","0.7465596330275229","0.7465596330275229"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=64","t5ta0unw","2023-10-16T08:31:57.000Z","889","2023-10-16T08:46:46.000Z","b001","-","NVIDIA A40","finished","2023-10-16T08:46:46.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","2","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.26251155138015747","59","5999","0.5411522633744856","","","","","","","","0.5576131687242798","0.5432098765432098"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=64","t0i77g3y","2023-10-16T17:25:03.000Z","723","2023-10-16T17:37:06.000Z","b002","-","NVIDIA A40","finished","2023-10-16T17:37:06.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","1","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.07690555602312088","59","5999","0.5063001145475372","","","","","","","","0.5418098510882016","0.5418098510882016"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=64","szmdk1to","2023-10-16T16:24:11.000Z","1129","2023-10-16T16:43:00.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T16:43:00.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","2","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.05774888768792152","59","5999","0.7376126126126126","","","","","","","","0.7612612612612613","0.7578828828828829"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=64","rkscim9w","2023-10-16T09:56:20.000Z","2305","2023-10-16T10:34:45.000Z","b001","-","NVIDIA A40","finished","2023-10-16T10:34:45.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","3","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2176963984966278","59","5999","0.7075688073394495","","","","","","","","0.7431192660550459","0.7431192660550459"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=64","r8eqoqex","2023-10-16T08:50:07.000Z","731","2023-10-16T09:02:18.000Z","w001","-","NVIDIA A40","finished","2023-10-16T09:02:18.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","2","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.04455000162124634","59","5999","0.5429553264604811","","","","","","","","0.54524627720504","0.5441008018327605"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=64","qjcv90er","2023-10-16T09:16:54.000Z","751","2023-10-16T09:29:25.000Z","w001","-","NVIDIA A40","finished","2023-10-16T09:29:25.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","0","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.03422078490257263","59","5999","0.7364864864864865","","","","","","","","0.7556306306306306","0.7556306306306306"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=64","polqn0nw","2023-10-16T14:51:07.000Z","754","2023-10-16T15:03:41.000Z","f002","-","NVIDIA A40","finished","2023-10-16T15:03:41.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","0","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.13729922473430634","59","5999","0.551440329218107","","","","","","","","0.5987654320987654","0.5905349794238683"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=64","pgttk6eb","2023-10-16T16:43:22.000Z","1268","2023-10-16T17:04:30.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T17:04:30.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","3","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.12919634580612183","59","5999","0.5699588477366255","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=64","p9wyqx4f","2023-10-16T09:41:20.000Z","3007","2023-10-16T10:31:27.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T10:31:27.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","1","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.03612314537167549","59","5999","0.7465596330275229","","","","","","","","0.7580275229357798","0.7545871559633027"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=64","obn7wwzs","2023-10-16T16:55:22.000Z","3063","2023-10-16T17:46:25.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T17:46:25.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","3","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1339396834373474","59","5999","0.7305045871559633","","","","","","","","0.7660550458715596","0.7660550458715596"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=64","njrkv9v5","2023-10-16T09:41:20.000Z","3043","2023-10-16T10:32:03.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T10:32:03.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","2","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.016650458797812462","59","5999","0.7305045871559633","","","","","","","","0.7545871559633027","0.7545871559633027"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=64","n174uph4","2023-10-16T16:24:17.000Z","1028","2023-10-16T16:41:25.000Z","c001","-","NVIDIA A30","finished","2023-10-16T16:41:25.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","0","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.11916384100914","59","5999","0.5329218106995884","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=64","n0diad8t","2023-10-16T09:29:22.000Z","898","2023-10-16T09:44:20.000Z","c001","-","NVIDIA A30","finished","2023-10-16T09:44:20.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","0","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.187651589512825","59","5999","0.706081081081081","","","","","","","","0.7150900900900901","0.7038288288288288"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=64","mxptszko","2023-10-16T09:42:36.000Z","2249","2023-10-16T10:20:05.000Z","w001","-","NVIDIA A40","finished","2023-10-16T10:20:05.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","4","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.04854762926697731","59","5999","0.713302752293578","","","","","","","","0.7545871559633027","0.7545871559633027"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=64","mqe0o9fu","2023-10-16T09:55:52.000Z","2220","2023-10-16T10:32:52.000Z","r005","-","NVIDIA A40","finished","2023-10-16T10:32:52.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","1","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.25359079241752625","59","5999","0.7293577981651376","","","","","","","","0.7431192660550459","0.7431192660550459"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=64","m9pyfhnk","2023-10-16T16:24:13.000Z","698","2023-10-16T16:35:51.000Z","f003","-","NVIDIA A40","finished","2023-10-16T16:35:51.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","0","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0698259100317955","59","5999","0.5257731958762887","","","","","","","","0.5509736540664376","0.5418098510882016"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=64","lbz5efwm","2023-10-16T08:03:22.000Z","1304","2023-10-16T08:25:06.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:25:06.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","3","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.09405101090669632","59","5999","0.5679012345679012","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=64","kysqbj78","2023-10-16T15:11:39.000Z","1140","2023-10-16T15:30:39.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T15:30:39.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","4","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.11464215070009232","59","5999","0.7286036036036037","","","","","","","","0.7443693693693694","0.7353603603603603"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=64","klwuv7ri","2023-10-16T09:55:52.000Z","2073","2023-10-16T10:30:25.000Z","r005","-","NVIDIA A40","finished","2023-10-16T10:30:25.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","0","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1601155698299408","59","5999","0.7190366972477065","","","","","","","","0.7431192660550459","0.7431192660550459"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=64","jullf1xd","2023-10-16T15:08:00.000Z","768","2023-10-16T15:20:48.000Z","j002","-","NVIDIA A40","finished","2023-10-16T15:20:48.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","1","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.08978857100009918","59","5999","0.7387387387387387","","","","","","","","0.7488738738738738","0.7353603603603603"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=64","iwx60qn0","2023-10-16T17:24:00.000Z","1118","2023-10-16T17:42:38.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T17:42:38.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","2","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.09364953637123108","59","5999","0.5131729667812142","","","","","","","","0.5429553264604811","0.5418098510882016"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=64","iu9a1mi5","2023-10-16T16:44:54.000Z","2079","2023-10-16T17:19:33.000Z","w002","-","NVIDIA A40","finished","2023-10-16T17:19:33.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","0","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.03991331532597542","59","5999","0.7339449541284404","","","","","","","","0.7649082568807339","0.7649082568807339"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=64","imnxbl75","2023-10-16T16:56:32.000Z","778","2023-10-16T17:09:30.000Z","f003","-","NVIDIA A40","finished","2023-10-16T17:09:30.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","4","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.12904219329357147","59","5999","0.551440329218107","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=64","ia6xnfgk","2023-10-16T09:29:48.000Z","746","2023-10-16T09:42:14.000Z","w002","-","NVIDIA A40","finished","2023-10-16T09:42:14.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","4","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.33362117409706116","59","5999","0.6925675675675675","","","","","","","","0.7038288288288288","0.7038288288288288"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=64","i7v0ykdf","2023-10-16T14:51:06.000Z","953","2023-10-16T15:06:59.000Z","j002","-","NVIDIA A40","finished","2023-10-16T15:06:59.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","4","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.17722591757774353","59","5999","0.5617283950617284","","","","","","","","0.5905349794238683","0.5905349794238683"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=64","i2mi2kmh","2023-10-16T16:24:11.000Z","1104","2023-10-16T16:42:35.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T16:42:35.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","3","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1531616896390915","59","5999","0.5189003436426117","","","","","","","","0.5418098510882016","0.5418098510882016"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=64","hsr4yvb4","2023-10-16T15:00:22.000Z","833","2023-10-16T15:14:15.000Z","d002","-","NVIDIA A40","finished","2023-10-16T15:14:15.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","2","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1112254187464714","59","5999","0.5177548682703322","","","","","","","","0.5567010309278351","0.5567010309278351"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=64","hq9a7h6b","2023-10-16T09:04:04.000Z","736","2023-10-16T09:16:20.000Z","r005","-","NVIDIA A40","finished","2023-10-16T09:16:20.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","4","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.18408824503421783","59","5999","0.5246277205040092","","","","","","","","0.5406643757159221","0.5292096219931272"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=64","gnbndfrk","2023-10-16T08:03:22.000Z","1173","2023-10-16T08:22:55.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:22:55.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","2","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0658455416560173","59","5999","0.5679012345679012","","","","","","","","0.5925925925925926","0.5864197530864198"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=64","fbs4lz32","2023-10-16T09:56:08.000Z","2307","2023-10-16T10:34:35.000Z","b001","-","NVIDIA A40","finished","2023-10-16T10:34:35.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","2","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.07695525139570236","59","5999","0.7190366972477065","","","","","","","","0.7431192660550459","0.7431192660550459"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=64","et952731","2023-10-16T09:04:03.000Z","1131","2023-10-16T09:22:54.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:22:54.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","2","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.26029497385025024","59","5999","0.5395189003436426","","","","","","","","0.5463917525773195","0.5292096219931272"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=64","dqu8gs09","2023-10-16T09:42:36.000Z","2290","2023-10-16T10:20:46.000Z","r003","-","NVIDIA A40","finished","2023-10-16T10:20:46.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","3","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.11064115166664124","59","5999","0.7098623853211009","","","","","","","","0.7545871559633027","0.7545871559633027"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=64","cwtq3u3a","2023-10-16T09:29:48.000Z","752","2023-10-16T09:42:20.000Z","r003","-","NVIDIA A40","finished","2023-10-16T09:42:20.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","1","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.27639079093933105","59","5999","0.7094594594594594","","","","","","","","0.7117117117117117","0.7038288288288288"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=64","c89ccpr3","2023-10-16T09:41:06.000Z","2830","2023-10-16T10:28:16.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T10:28:16.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","0","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.029339708387851715","59","5999","0.7305045871559633","","","","","","","","0.7545871559633027","0.7545871559633027"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=64","bs9v0hwy","2023-10-16T14:51:08.000Z","739","2023-10-16T15:03:27.000Z","f003","-","NVIDIA A40","finished","2023-10-16T15:03:27.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","2","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.09300073236227036","59","5999","0.5452674897119342","","","","","","","","0.5925925925925926","0.5905349794238683"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=64","bk6iggdu","2023-10-16T08:03:22.000Z","1225","2023-10-16T08:23:47.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:23:47.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","1","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.04326508566737175","59","5999","0.5699588477366255","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=64","bb5iy878","2023-10-16T14:51:06.000Z","985","2023-10-16T15:07:31.000Z","j002","-","NVIDIA A40","finished","2023-10-16T15:07:31.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","3","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.20829612016677856","59","5999","0.5802469135802469","","","","","","","","0.5967078189300411","0.5905349794238683"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=64","avx63jeu","2023-10-16T17:08:04.000Z","723","2023-10-16T17:20:07.000Z","w002","-","NVIDIA A40","finished","2023-10-16T17:20:07.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","4","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.07295756787061691","59","5999","0.5143184421534936","","","","","","","","0.5509736540664376","0.5418098510882016"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=64","9u08eg7c","2023-10-16T09:56:20.000Z","2240","2023-10-16T10:33:40.000Z","r005","-","NVIDIA A40","finished","2023-10-16T10:33:40.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","4","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.08851014822721481","59","5999","0.7282110091743119","","","","","","","","0.7442660550458715","0.7431192660550459"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=64","8z9op9hk","2023-10-16T15:00:22.000Z","823","2023-10-16T15:14:05.000Z","d002","-","NVIDIA A40","finished","2023-10-16T15:14:05.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","3","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2406279444694519","59","5999","0.5189003436426117","","","","","","","","0.5567010309278351","0.5567010309278351"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=64","8w6s374m","2023-10-16T08:50:04.000Z","734","2023-10-16T09:02:18.000Z","w002","-","NVIDIA A40","finished","2023-10-16T09:02:18.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","3","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.09845487028360368","59","5999","0.5234822451317297","","","","","","","","0.5441008018327605","0.5441008018327605"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=64","833ynvdk","2023-10-16T08:50:07.000Z","733","2023-10-16T09:02:20.000Z","w001","-","NVIDIA A40","finished","2023-10-16T09:02:20.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","0","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.06493367999792099","59","5999","0.5131729667812142","","","","","","","","0.5441008018327605","0.5441008018327605"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=64","7jxt92s3","2023-10-16T15:20:27.000Z","3067","2023-10-16T16:11:34.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T16:11:34.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","3","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.06544406712055206","59","5999","0.7201834862385321","","","","","","","","0.7488532110091743","0.7465596330275229"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=64","7ec7qv4d","2023-10-16T09:16:54.000Z","745","2023-10-16T09:29:19.000Z","w002","-","NVIDIA A40","finished","2023-10-16T09:29:19.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","4","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.08535157144069672","59","5999","0.7511261261261262","","","","","","","","0.7556306306306306","0.7556306306306306"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=64","79md4yzo","2023-10-16T16:51:59.000Z","875","2023-10-16T17:06:34.000Z","j002","-","NVIDIA A40","finished","2023-10-16T17:06:34.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","2","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.043511468917131424","59","5999","0.5452674897119342","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=64","75wx7bzd","2023-10-16T08:02:38.000Z","890","2023-10-16T08:17:28.000Z","w002","-","NVIDIA A40","finished","2023-10-16T08:17:28.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","0","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.12194114178419112","59","5999","0.5329218106995884","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=64","70ym40ex","2023-10-16T08:04:09.000Z","1247","2023-10-16T08:24:56.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:24:56.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","4","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.08793853968381882","59","5999","0.5493827160493827","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=64","6rxydn8b","2023-10-16T09:16:54.000Z","751","2023-10-16T09:29:25.000Z","w001","-","NVIDIA A40","finished","2023-10-16T09:29:25.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","1","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.09825976192951202","59","5999","0.75","","","","","","","","0.7623873873873874","0.7556306306306306"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=64","6qs6g6dq","2023-10-16T09:29:48.000Z","751","2023-10-16T09:42:19.000Z","w001","-","NVIDIA A40","finished","2023-10-16T09:42:19.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","3","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.12169545143842696","59","5999","0.704954954954955","","","","","","","","0.7083333333333334","0.7038288288288288"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=64","6k4mvfim","2023-10-16T09:04:04.000Z","748","2023-10-16T09:16:32.000Z","b001","-","NVIDIA A40","finished","2023-10-16T09:16:32.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","3","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.32663172483444214","59","5999","0.5498281786941581","","","","","","","","0.5555555555555556","0.5292096219931272"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=64","5rdx9jjn","2023-10-16T15:10:08.000Z","706","2023-10-16T15:21:54.000Z","f003","-","NVIDIA A40","finished","2023-10-16T15:21:54.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","3","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1435723900794983","59","5999","0.7184684684684685","","","","","","","","0.7387387387387387","0.7353603603603603"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=64","3iv53cwn","2023-10-16T15:00:22.000Z","835","2023-10-16T15:14:17.000Z","d002","-","NVIDIA A40","finished","2023-10-16T15:14:17.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","4","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.10005920380353928","59","5999","0.5211912943871707","","","","","","","","0.5578465063001146","0.5567010309278351"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=64","3goz31w0","2023-10-16T16:24:11.000Z","734","2023-10-16T16:36:25.000Z","w002","-","NVIDIA A40","finished","2023-10-16T16:36:25.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","0","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.03077816031873226","59","5999","0.7376126126126126","","","","","","","","0.7578828828828829","0.7578828828828829"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=64","317whqki","2023-10-16T15:07:28.000Z","759","2023-10-16T15:20:07.000Z","w002","-","NVIDIA A40","finished","2023-10-16T15:20:07.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","0","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.054393403232097626","59","5999","0.7364864864864865","","","","","","","","0.7443693693693694","0.7353603603603603"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=64","2ui1hcua","2023-10-16T08:50:23.000Z","1110","2023-10-16T09:08:53.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:08:53.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","4","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0443570651113987","59","5999","0.5017182130584192","","","","","","","","0.5498281786941581","0.5441008018327605"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=64","2qf52ho7","2023-10-16T16:55:56.000Z","3017","2023-10-16T17:46:13.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T17:46:13.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","1","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.04301048070192337","59","5999","0.7568807339449541","","","","","","","","0.7660550458715596","0.7660550458715596"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=64","24pgvnhp","2023-10-16T15:16:26.000Z","1753","2023-10-16T15:45:39.000Z","f003","-","NVIDIA A40","finished","2023-10-16T15:45:39.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","0","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.05286264047026634","59","5999","0.7190366972477065","","","","","","","","0.7465596330275229","0.7465596330275229"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=64","21xlhsxq","2023-10-16T08:32:26.000Z","928","2023-10-16T08:47:54.000Z","r003","-","NVIDIA A40","finished","2023-10-16T08:47:54.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","4","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5784096121788025","59","5999","0.5370370370370371","","","","","","","","0.5473251028806584","0.5432098765432098"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=64","1flg7i1s","2023-10-16T09:16:54.000Z","747","2023-10-16T09:29:21.000Z","w002","-","NVIDIA A40","finished","2023-10-16T09:29:21.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","2","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.01806914247572422","59","5999","0.7319819819819819","","","","","","","","0.7567567567567568","0.7556306306306306"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=64","0ld2e19s","2023-10-16T15:08:00.000Z","753","2023-10-16T15:20:33.000Z","r004","-","NVIDIA A40","finished","2023-10-16T15:20:33.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","2","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.06816300749778748","59","5999","0.7162162162162162","","","","","","","","0.7477477477477478","0.7353603603603603"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=16","zyotkt9q","2023-10-16T09:16:54.000Z","489","2023-10-16T09:25:03.000Z","b001","-","NVIDIA A40","finished","2023-10-16T09:25:03.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","3","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0600920133292675","59","5999","0.6936936936936937","","","","","","","","0.7556306306306306","0.7556306306306306"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=16","zpv50ofc","2023-10-16T16:24:18.000Z","672","2023-10-16T16:35:30.000Z","c001","-","NVIDIA A30","finished","2023-10-16T16:35:30.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","2","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.011005312204360962","59","5999","0.4855967078189301","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=16","yd1w5fe3","2023-10-16T15:07:15.000Z","490","2023-10-16T15:15:25.000Z","r005","-","NVIDIA A40","finished","2023-10-16T15:15:25.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","2","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.026412617415189743","59","5999","0.6981981981981982","","","","","","","","0.7353603603603603","0.7353603603603603"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=16","y6gphpka","2023-10-16T09:55:52.000Z","1034","2023-10-16T10:13:06.000Z","r001","-","NVIDIA A40","finished","2023-10-16T10:13:06.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","4","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02577669359743595","59","5999","0.6880733944954128","","","","","","","","0.7431192660550459","0.7431192660550459"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=16","xfu2d2ov","2023-10-16T09:29:03.000Z","715","2023-10-16T09:40:58.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:40:58.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","4","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.04361916705965996","59","5999","0.6801801801801802","","","","","","","","0.7038288288288288","0.7038288288288288"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=16","xcc5d74b","2023-10-16T09:27:44.000Z","480","2023-10-16T09:35:44.000Z","w001","-","NVIDIA A40","finished","2023-10-16T09:35:44.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","0","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5319283604621887","59","5999","0.6869369369369369","","","","","","","","0.7038288288288288","0.7038288288288288"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=16","vksfyrk6","2023-10-16T14:51:12.000Z","624","2023-10-16T15:01:36.000Z","c001","-","NVIDIA A30","finished","2023-10-16T15:01:36.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","3","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.13330475986003876","59","5999","0.522633744855967","","","","","","","","0.5905349794238683","0.5905349794238683"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=16","u1646ok7","2023-10-16T15:07:28.000Z","748","2023-10-16T15:19:56.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T15:19:56.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","4","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.016582556068897247","59","5999","0.6790540540540541","","","","","","","","0.7353603603603603","0.7353603603603603"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=16","t31zhl7x","2023-10-16T09:02:34.000Z","462","2023-10-16T09:10:16.000Z","w001","-","NVIDIA A40","finished","2023-10-16T09:10:16.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","1","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0222198273986578","59","5999","0.47880870561282934","","","","","","","","0.5292096219931272","0.5292096219931272"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=16","sly89di5","2023-10-16T09:02:34.000Z","465","2023-10-16T09:10:19.000Z","w002","-","NVIDIA A40","finished","2023-10-16T09:10:19.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","2","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.05142310634255409","59","5999","0.4856815578465063","","","","","","","","0.5292096219931272","0.5292096219931272"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=16","slbqjkfh","2023-10-16T16:37:17.000Z","485","2023-10-16T16:45:22.000Z","j002","-","NVIDIA A40","finished","2023-10-16T16:45:22.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","3","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.07058537751436234","59","5999","0.7094594594594594","","","","","","","","0.7578828828828829","0.7578828828828829"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=16","skowctc6","2023-10-16T09:16:39.000Z","480","2023-10-16T09:24:39.000Z","r005","-","NVIDIA A40","finished","2023-10-16T09:24:39.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","2","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.024172596633434296","59","5999","0.6959459459459459","","","","","","","","0.7556306306306306","0.7556306306306306"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=16","sc03yovd","2023-10-16T09:02:34.000Z","469","2023-10-16T09:10:23.000Z","w002","-","NVIDIA A40","finished","2023-10-16T09:10:23.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","3","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.10966725647449492","59","5999","0.4856815578465063","","","","","","","","0.5292096219931272","0.5292096219931272"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=16","ry06snek","2023-10-16T08:49:21.000Z","699","2023-10-16T09:01:00.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:01:00.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","2","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.01212593074887991","59","5999","0.4558991981672394","","","","","","","","0.5441008018327605","0.5441008018327605"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=16","qzht9vas","2023-10-16T08:29:54.000Z","548","2023-10-16T08:39:02.000Z","b001","-","NVIDIA A40","finished","2023-10-16T08:39:02.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","2","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02666565217077732","59","5999","0.5082304526748971","","","","","","","","0.5432098765432098","0.5432098765432098"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=16","quiws4nn","2023-10-16T08:30:10.000Z","525","2023-10-16T08:38:55.000Z","b001","-","NVIDIA A40","finished","2023-10-16T08:38:55.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","3","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.07296669483184814","59","5999","0.5102880658436214","","","","","","","","0.5432098765432098","0.5432098765432098"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=16","qeyh0t31","2023-10-16T15:07:15.000Z","496","2023-10-16T15:15:31.000Z","r005","-","NVIDIA A40","finished","2023-10-16T15:15:31.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","1","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.011358050629496574","59","5999","0.6790540540540541","","","","","","","","0.7353603603603603","0.7353603603603603"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=16","ptmsiuxp","2023-10-16T15:16:25.000Z","858","2023-10-16T15:30:43.000Z","f002","-","NVIDIA A40","finished","2023-10-16T15:30:43.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","4","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02808510512113571","59","5999","0.7144495412844036","","","","","","","","0.7465596330275229","0.7465596330275229"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=16","prlj3otr","2023-10-16T09:48:05.000Z","1381","2023-10-16T10:11:06.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T10:11:06.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","2","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.017728136852383614","59","5999","0.676605504587156","","","","","","","","0.7431192660550459","0.7431192660550459"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=16","pa4hu7if","2023-10-16T15:16:04.000Z","1272","2023-10-16T15:37:16.000Z","w002","-","NVIDIA A40","finished","2023-10-16T15:37:16.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","3","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.18180890381336212","59","5999","0.7052752293577982","","","","","","","","0.7465596330275229","0.7465596330275229"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=16","p8au3gs9","2023-10-16T08:30:44.000Z","743","2023-10-16T08:43:07.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:43:07.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","4","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.07336370646953583","59","5999","0.5205761316872428","","","","","","","","0.5432098765432098","0.5432098765432098"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=16","oy26rbhd","2023-10-16T08:02:24.000Z","518","2023-10-16T08:11:02.000Z","w002","-","NVIDIA A40","finished","2023-10-16T08:11:02.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","2","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.01119773369282484","59","5999","0.5205761316872428","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=16","mu0cz69s","2023-10-16T14:59:30.000Z","712","2023-10-16T15:11:22.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T15:11:22.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","2","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02551187202334404","59","5999","0.4558991981672394","","","","","","","","0.5578465063001146","0.5578465063001146"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=16","meoxsqd1","2023-10-16T16:48:57.000Z","848","2023-10-16T17:03:05.000Z","f003","-","NVIDIA A40","finished","2023-10-16T17:03:05.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","2","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.008640483021736145","59","5999","0.698394495412844","","","","","","","","0.7649082568807339","0.7649082568807339"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=16","m80dty2w","2023-10-16T08:48:22.000Z","460","2023-10-16T08:56:02.000Z","w002","-","NVIDIA A40","finished","2023-10-16T08:56:02.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","0","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.04225036501884461","59","5999","0.4742268041237113","","","","","","","","0.5441008018327605","0.5441008018327605"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=16","kgs0a4on","2023-10-16T14:59:16.000Z","715","2023-10-16T15:11:11.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T15:11:11.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","0","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.08311144262552261","59","5999","0.4536082474226804","","","","","","","","0.5578465063001146","0.5578465063001146"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=16","k7hh63ld","2023-10-16T16:42:54.000Z","739","2023-10-16T16:55:13.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T16:55:13.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","0","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.029218729585409164","59","5999","0.4609053497942387","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=16","k0ztqg7s","2023-10-16T17:11:01.000Z","700","2023-10-16T17:22:41.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T17:22:41.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","1","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.002752684522420168","59","5999","0.6925675675675675","","","","","","","","0.7578828828828829","0.7578828828828829"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=16","jwxbfstd","2023-10-16T08:29:27.000Z","743","2023-10-16T08:41:50.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:41:50.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","1","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.12422477453947069","59","5999","0.5102880658436214","","","","","","","","0.5432098765432098","0.5432098765432098"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=16","juvzj5ns","2023-10-16T16:57:36.000Z","572","2023-10-16T17:07:08.000Z","j002","-","NVIDIA A40","finished","2023-10-16T17:07:08.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","4","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.032297663390636444","59","5999","0.51440329218107","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=16","jra3cbfv","2023-10-16T09:28:34.000Z","708","2023-10-16T09:40:22.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:40:22.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","1","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.018582988530397415","59","5999","0.6554054054054054","","","","","","","","0.7038288288288288","0.7038288288288288"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=16","jmlmbejb","2023-10-16T08:48:35.000Z","457","2023-10-16T08:56:12.000Z","w002","-","NVIDIA A40","finished","2023-10-16T08:56:12.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","1","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.009826536290347576","59","5999","0.4662084765177549","","","","","","","","0.5441008018327605","0.5441008018327605"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=16","j3yfdzxe","2023-10-16T09:54:51.000Z","1268","2023-10-16T10:15:59.000Z","w001","-","NVIDIA A40","finished","2023-10-16T10:15:59.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","3","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.24178175628185272","59","5999","0.6777522935779816","","","","","","","","0.7431192660550459","0.7431192660550459"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=16","i5k4xrpm","2023-10-16T15:07:15.000Z","500","2023-10-16T15:15:35.000Z","r005","-","NVIDIA A40","finished","2023-10-16T15:15:35.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","0","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.16542363166809082","59","5999","0.7004504504504504","","","","","","","","0.7353603603603603","0.7353603603603603"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=16","htjles9p","2023-10-16T09:16:24.000Z","709","2023-10-16T09:28:13.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:28:13.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","1","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0035870950669050217","59","5999","0.6959459459459459","","","","","","","","0.7556306306306306","0.7556306306306306"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=16","gqugyl07","2023-10-16T14:59:17.000Z","430","2023-10-16T15:06:27.000Z","f002","-","NVIDIA A40","finished","2023-10-16T15:06:27.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","1","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.019861575216054916","59","5999","0.47308132875143183","","","","","","","","0.5567010309278351","0.5567010309278351"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=16","gdyryp5h","2023-10-16T09:36:02.000Z","1099","2023-10-16T09:54:21.000Z","w001","-","NVIDIA A40","finished","2023-10-16T09:54:21.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","1","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.006138302851468325","59","5999","0.7052752293577982","","","","","","","","0.7545871559633027","0.7545871559633027"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=16","gbt85f65","2023-10-16T17:24:31.000Z","1335","2023-10-16T17:46:46.000Z","j002","-","NVIDIA A40","finished","2023-10-16T17:46:46.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","0","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.11765463650226592","59","5999","0.7041284403669725","","","","","","","","0.7649082568807339","0.7649082568807339"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=16","g248sv1f","2023-10-16T09:36:54.000Z","1351","2023-10-16T09:59:25.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:59:25.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","2","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00510405795648694","59","5999","0.6892201834862385","","","","","","","","0.7545871559633027","0.7545871559633027"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=16","g1g9olso","2023-10-16T16:24:11.000Z","481","2023-10-16T16:32:12.000Z","j002","-","NVIDIA A40","finished","2023-10-16T16:32:12.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","4","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.026868514716625217","59","5999","0.6981981981981982","","","","","","","","0.7578828828828829","0.7578828828828829"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=16","fqwl4xiq","2023-10-16T14:59:30.000Z","704","2023-10-16T15:11:14.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T15:11:14.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","4","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.03300542011857033","59","5999","0.4822451317296678","","","","","","","","0.5578465063001146","0.5578465063001146"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=16","fq2h1kh0","2023-10-16T14:51:07.000Z","463","2023-10-16T14:58:50.000Z","f002","-","NVIDIA A40","finished","2023-10-16T14:58:50.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","4","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.06195695325732231","59","5999","0.4835390946502058","","","","","","","","0.5905349794238683","0.5905349794238683"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=16","fjx9b5n3","2023-10-16T09:47:03.000Z","1492","2023-10-16T10:11:55.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T10:11:55.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","1","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.031058456748723984","59","5999","0.7029816513761468","","","","","","","","0.7431192660550459","0.7431192660550459"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=16","fjigu797","2023-10-16T09:28:47.000Z","722","2023-10-16T09:40:49.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:40:49.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","2","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.039173953235149384","59","5999","0.6903153153153153","","","","","","","","0.7038288288288288","0.7038288288288288"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=16","f3mgdol9","2023-10-16T09:46:52.000Z","1377","2023-10-16T10:09:49.000Z","b001","-","NVIDIA A40","finished","2023-10-16T10:09:49.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","0","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2449110746383667","59","5999","0.6972477064220184","","","","","","","","0.7431192660550459","0.7431192660550459"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=16","f0tnqmk4","2023-10-16T16:58:42.000Z","691","2023-10-16T17:10:13.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T17:10:13.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","1","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.009860359132289886","59","5999","0.4662084765177549","","","","","","","","0.5418098510882016","0.5418098510882016"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=16","er56u0fq","2023-10-16T16:36:33.000Z","474","2023-10-16T16:44:27.000Z","w002","-","NVIDIA A40","finished","2023-10-16T16:44:27.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","0","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0690317377448082","59","5999","0.7207207207207207","","","","","","","","0.7578828828828829","0.7578828828828829"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=16","dmfzkg1t","2023-10-16T16:24:11.000Z","691","2023-10-16T16:35:42.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T16:35:42.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","4","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02120884321630001","59","5999","0.4650630011454754","","","","","","","","0.5418098510882016","0.5418098510882016"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=16","dfc8bd6k","2023-10-16T08:50:07.000Z","465","2023-10-16T08:57:52.000Z","w001","-","NVIDIA A40","finished","2023-10-16T08:57:52.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","4","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.009541182778775692","59","5999","0.47193585337915234","","","","","","","","0.5441008018327605","0.5441008018327605"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=16","cqby4ap5","2023-10-16T09:28:48.000Z","713","2023-10-16T09:40:41.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:40:41.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","3","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1075933799147606","59","5999","0.6768018018018018","","","","","","","","0.7038288288288288","0.7038288288288288"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=16","b8i131m8","2023-10-16T16:43:22.000Z","699","2023-10-16T16:55:01.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T16:55:01.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","2","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.009590962901711464","59","5999","0.45017182130584193","","","","","","","","0.5418098510882016","0.5418098510882016"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=16","afk3bkw5","2023-10-16T09:02:49.000Z","712","2023-10-16T09:14:41.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:14:41.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","4","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.024020908400416378","59","5999","0.5234822451317297","","","","","","","","0.5418098510882016","0.5292096219931272"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=16","9zsgrok6","2023-10-16T09:40:56.000Z","1365","2023-10-16T10:03:41.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T10:03:41.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","4","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.010572096332907677","59","5999","0.6892201834862385","","","","","","","","0.7545871559633027","0.7545871559633027"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=16","9v3gze1d","2023-10-16T16:48:57.000Z","433","2023-10-16T16:56:10.000Z","f003","-","NVIDIA A40","finished","2023-10-16T16:56:10.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","0","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.10228700935840608","59","5999","0.46048109965635736","","","","","","","","0.5418098510882016","0.5418098510882016"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=16","9t1rktlv","2023-10-16T08:28:19.000Z","515","2023-10-16T08:36:54.000Z","r005","-","NVIDIA A40","finished","2023-10-16T08:36:54.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","0","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.11199536919593812","59","5999","0.4711934156378601","","","","","","","","0.5432098765432098","0.5432098765432098"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=16","9ml34ieq","2023-10-16T15:16:04.000Z","1014","2023-10-16T15:32:58.000Z","w002","-","NVIDIA A40","finished","2023-10-16T15:32:58.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","2","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.01901542022824287","59","5999","0.6972477064220184","","","","","","","","0.7465596330275229","0.7465596330275229"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=16","9l9d0vaf","2023-10-16T16:24:11.000Z","470","2023-10-16T16:32:01.000Z","r005","-","NVIDIA A40","finished","2023-10-16T16:32:01.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","2","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.01035894639790058","59","5999","0.7184684684684685","","","","","","","","0.7578828828828829","0.7578828828828829"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=16","9iuef9fa","2023-10-16T16:40:39.000Z","465","2023-10-16T16:48:24.000Z","f003","-","NVIDIA A40","finished","2023-10-16T16:48:24.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","3","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0868663638830185","59","5999","0.5288065843621399","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=16","93vbv7mu","2023-10-16T16:59:16.000Z","1444","2023-10-16T17:23:20.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T17:23:20.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","1","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.007072774693369865","59","5999","0.7075688073394495","","","","","","","","0.7660550458715596","0.7660550458715596"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=16","8ahx0793","2023-10-16T08:02:21.000Z","543","2023-10-16T08:11:24.000Z","r005","-","NVIDIA A40","finished","2023-10-16T08:11:24.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","1","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.01395969744771719","59","5999","0.5164609053497943","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=16","7vbkjzs9","2023-10-16T16:24:11.000Z","732","2023-10-16T16:36:23.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T16:36:23.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","1","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.013548223301768305","59","5999","0.5102880658436214","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=16","7rd12ngr","2023-10-16T14:59:30.000Z","707","2023-10-16T15:11:17.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T15:11:17.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","3","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.12725916504859924","59","5999","0.4593356242840778","","","","","","","","0.5578465063001146","0.5578465063001146"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=16","7esgk20q","2023-10-16T15:15:53.000Z","1361","2023-10-16T15:38:34.000Z","r005","-","NVIDIA A40","finished","2023-10-16T15:38:34.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","0","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.28223446011543274","59","5999","0.7155963302752294","","","","","","","","0.7465596330275229","0.7465596330275229"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=16","7elds26d","2023-10-16T14:51:06.000Z","756","2023-10-16T15:03:42.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T15:03:42.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","1","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02408423461019993","59","5999","0.5185185185185185","","","","","","","","0.5925925925925926","0.5925925925925926"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=16","71cmxbke","2023-10-16T08:02:09.000Z","503","2023-10-16T08:10:32.000Z","r005","-","NVIDIA A40","finished","2023-10-16T08:10:32.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","0","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.021899627521634105","59","5999","0.4691358024691358","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=16","6g25vv8l","2023-10-16T14:51:12.000Z","688","2023-10-16T15:02:40.000Z","c001","-","NVIDIA A30","finished","2023-10-16T15:02:40.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","2","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02336321584880352","59","5999","0.4835390946502058","","","","","","","","0.5905349794238683","0.5905349794238683"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=16","60dobcyg","2023-10-16T16:35:53.000Z","1249","2023-10-16T16:56:42.000Z","c001","-","NVIDIA A30","finished","2023-10-16T16:56:42.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","4","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.017528990283608437","59","5999","0.6903669724770642","","","","","","","","0.7649082568807339","0.7649082568807339"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=16","5qtl10ik","2023-10-16T08:02:38.000Z","543","2023-10-16T08:11:41.000Z","w002","-","NVIDIA A40","finished","2023-10-16T08:11:41.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","4","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.029477305710315704","59","5999","0.4876543209876543","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=16","5dxdzrrt","2023-10-16T16:48:55.000Z","471","2023-10-16T16:56:46.000Z","j002","-","NVIDIA A40","finished","2023-10-16T16:56:46.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","3","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.06170163303613663","59","5999","0.445589919816724","","","","","","","","0.5418098510882016","0.5418098510882016"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=16","55rp9sm4","2023-10-16T14:51:06.000Z","754","2023-10-16T15:03:40.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T15:03:40.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","0","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.055678773671388626","59","5999","0.44650205761316875","","","","","","","","0.5925925925925926","0.5925925925925926"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=16","50p9gbys","2023-10-16T08:02:24.000Z","501","2023-10-16T08:10:45.000Z","w002","-","NVIDIA A40","finished","2023-10-16T08:10:45.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","3","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.053843967616558075","59","5999","0.5246913580246914","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=16","4w5oaej1","2023-10-16T08:49:35.000Z","465","2023-10-16T08:57:20.000Z","w002","-","NVIDIA A40","finished","2023-10-16T08:57:20.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","3","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.04586605355143547","59","5999","0.4524627720504009","","","","","","","","0.5441008018327605","0.5441008018327605"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=16","4ipzzdle","2023-10-16T09:16:51.000Z","479","2023-10-16T09:24:50.000Z","r005","-","NVIDIA A40","finished","2023-10-16T09:24:50.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","4","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.014648188836872578","59","5999","0.6914414414414415","","","","","","","","0.7556306306306306","0.7556306306306306"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=16","4d9rg2g4","2023-10-16T15:15:54.000Z","1099","2023-10-16T15:34:13.000Z","w002","-","NVIDIA A40","finished","2023-10-16T15:34:13.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","1","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.010862709954380987","59","5999","0.7155963302752294","","","","","","","","0.7465596330275229","0.7465596330275229"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=16","46zy380a","2023-10-16T09:39:54.000Z","1697","2023-10-16T10:08:11.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T10:08:11.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","3","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1447174996137619","59","5999","0.6846330275229358","","","","","","","","0.7545871559633027","0.7545871559633027"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=16","2a6e5x1s","2023-10-16T15:07:28.000Z","746","2023-10-16T15:19:54.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T15:19:54.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","3","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.09126146882772446","59","5999","0.6599099099099099","","","","","","","","0.7353603603603603","0.7353603603603603"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=16","248whg2v","2023-10-16T16:24:11.000Z","1685","2023-10-16T16:52:16.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T16:52:16.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","3","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1803799718618393","59","5999","0.7144495412844036","","","","","","","","0.7660550458715596","0.7660550458715596"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=16","0zfx7abu","2023-10-16T09:02:34.000Z","464","2023-10-16T09:10:18.000Z","w001","-","NVIDIA A40","finished","2023-10-16T09:10:18.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","0","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.07555442303419113","59","5999","0.5017182130584192","","","","","","","","0.5303550973654066","0.5292096219931272"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=16","0jcrr180","2023-10-16T09:33:33.000Z","1367","2023-10-16T09:56:20.000Z","r003","-","NVIDIA A40","finished","2023-10-16T09:56:20.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","0","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.09369107335805892","59","5999","0.6926605504587156","","","","","","","","0.7545871559633027","0.7545871559633027"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=16","02phibpu","2023-10-16T09:15:22.000Z","477","2023-10-16T09:23:19.000Z","w002","-","NVIDIA A40","finished","2023-10-16T09:23:19.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","0","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.12374667823314668","59","5999","0.6970720720720721","","","","","","","","0.7556306306306306","0.7556306306306306"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=4","zrupj4ue","2023-10-16T09:23:41.000Z","353","2023-10-16T09:29:34.000Z","w002","-","NVIDIA A40","finished","2023-10-16T09:29:34.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","1","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.027513699606060985","59","5999","0.6509009009009009","","","","","","","","0.7038288288288288","0.7038288288288288"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=4","zrnkj272","2023-10-16T14:51:06.000Z","510","2023-10-16T14:59:36.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T14:59:36.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","1","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.01817167177796364","59","5999","0.3271604938271605","","","","","","","","0.5925925925925926","0.5925925925925926"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=4","z8to1wjw","2023-10-16T08:48:22.000Z","341","2023-10-16T08:54:03.000Z","r003","-","NVIDIA A40","finished","2023-10-16T08:54:03.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","3","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.04061882197856903","59","5999","0.24856815578465064","","","","","","","","0.5441008018327605","0.5441008018327605"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=4","y8w0cbid","2023-10-16T09:23:23.000Z","489","2023-10-16T09:31:32.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:31:32.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","0","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6341648101806641","59","5999","0.6047297297297297","","","","","","","","0.7038288288288288","0.7038288288288288"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=4","wzygtyl7","2023-10-16T08:45:19.000Z","337","2023-10-16T08:50:56.000Z","r005","-","NVIDIA A40","finished","2023-10-16T08:50:56.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","0","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.032897572964429855","59","5999","0.2600229095074456","","","","","","","","0.5441008018327605","0.5441008018327605"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=4","wwvl6pv7","2023-10-16T16:39:05.000Z","709","2023-10-16T16:50:54.000Z","j002","-","NVIDIA A40","finished","2023-10-16T16:50:54.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","0","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0625401958823204","59","5999","0.5401376146788991","","","","","","","","0.7649082568807339","0.7649082568807339"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=4","weruoma3","2023-10-16T08:47:08.000Z","351","2023-10-16T08:52:59.000Z","b001","-","NVIDIA A40","finished","2023-10-16T08:52:59.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","2","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.008972961455583572","59","5999","0.24284077892325315","","","","","","","","0.5441008018327605","0.5441008018327605"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=4","w4jj8ing","2023-10-16T08:57:46.000Z","346","2023-10-16T09:03:32.000Z","w002","-","NVIDIA A40","finished","2023-10-16T09:03:32.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","0","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.11044184118509293","59","5999","0.3459335624284078","","","","","","","","0.5292096219931272","0.5292096219931272"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=4","vsjw54ww","2023-10-16T16:55:54.000Z","335","2023-10-16T17:01:29.000Z","r005","-","NVIDIA A40","finished","2023-10-16T17:01:29.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","3","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.015087160281836988","59","5999","0.21764032073310424","","","","","","","","0.5418098510882016","0.5418098510882016"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=4","vmape9cb","2023-10-16T16:30:16.000Z","352","2023-10-16T16:36:08.000Z","j002","-","NVIDIA A40","finished","2023-10-16T16:36:08.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","1","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0311550535261631","59","5999","0.6047297297297297","","","","","","","","0.7578828828828829","0.7578828828828829"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=4","vfsdqhve","2023-10-16T14:58:46.000Z","442","2023-10-16T15:06:08.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T15:06:08.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","1","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.03481832891702652","59","5999","0.23825887743413515","","","","","","","","0.5578465063001146","0.5578465063001146"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=4","v8osm7de","2023-10-16T09:32:19.000Z","709","2023-10-16T09:44:08.000Z","r003","-","NVIDIA A40","finished","2023-10-16T09:44:08.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","1","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.007426097057759762","59","5999","0.5905963302752294","","","","","","","","0.7545871559633027","0.7545871559633027"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=4","uv8glaa3","2023-10-16T15:16:00.000Z","860","2023-10-16T15:30:20.000Z","c001","-","NVIDIA A30","finished","2023-10-16T15:30:20.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","2","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02935699000954628","59","5999","0.6456422018348624","","","","","","","","0.7465596330275229","0.7465596330275229"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=4","uhvv37wp","2023-10-16T09:25:13.000Z","364","2023-10-16T09:31:17.000Z","r005","-","NVIDIA A40","finished","2023-10-16T09:31:17.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","2","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.08165599405765533","59","5999","0.5506756756756757","","","","","","","","0.7038288288288288","0.7038288288288288"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=4","uf0odh8w","2023-10-16T15:07:02.000Z","359","2023-10-16T15:13:01.000Z","r005","-","NVIDIA A40","finished","2023-10-16T15:13:01.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","3","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.022397732362151142","59","5999","0.49324324324324326","","","","","","","","0.7353603603603603","0.7353603603603603"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=4","ue8fbxu4","2023-10-16T08:48:21.000Z","341","2023-10-16T08:54:02.000Z","r005","-","NVIDIA A40","finished","2023-10-16T08:54:02.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","4","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02147039957344532","59","5999","0.31844215349369986","","","","","","","","0.5441008018327605","0.5441008018327605"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=4","u5bf6gq4","2023-10-16T09:11:54.000Z","453","2023-10-16T09:19:27.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:19:27.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","0","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0837152972817421","59","5999","0.5686936936936937","","","","","","","","0.7556306306306306","0.7556306306306306"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=4","tuewwrui","2023-10-16T09:01:19.000Z","446","2023-10-16T09:08:45.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:08:45.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","4","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0467430017888546","59","5999","0.4100801832760595","","","","","","","","0.5292096219931272","0.5292096219931272"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=4","tnk8ixva","2023-10-16T17:04:15.000Z","464","2023-10-16T17:11:59.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T17:11:59.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","4","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.046393197029829025","59","5999","0.46959459459459457","","","","","","","","0.7578828828828829","0.7578828828828829"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=4","td2j2cge","2023-10-16T14:51:06.000Z","474","2023-10-16T14:59:00.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T14:59:00.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","3","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.003228775691241026","59","5999","0.23868312757201648","","","","","","","","0.5925925925925926","0.5925925925925926"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=4","s7o7ju0j","2023-10-16T08:25:29.000Z","474","2023-10-16T08:33:23.000Z","c001","-","NVIDIA A30","finished","2023-10-16T08:33:23.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","0","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.03649327531456947","59","5999","0.42386831275720166","","","","","","","","0.5432098765432098","0.5432098765432098"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=4","rzzu0108","2023-10-16T09:33:04.000Z","804","2023-10-16T09:46:28.000Z","b001","-","NVIDIA A40","finished","2023-10-16T09:46:28.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","4","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.027337903156876564","59","5999","0.5825688073394495","","","","","","","","0.7545871559633027","0.7545871559633027"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=4","rtwwffz7","2023-10-16T14:59:15.000Z","468","2023-10-16T15:07:03.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T15:07:03.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","4","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.05323955416679382","59","5999","0.31958762886597936","","","","","","","","0.5578465063001146","0.5578465063001146"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=4","qc59ljda","2023-10-16T09:25:15.000Z","362","2023-10-16T09:31:17.000Z","r005","-","NVIDIA A40","finished","2023-10-16T09:31:17.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","3","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.029786191880702972","59","5999","0.597972972972973","","","","","","","","0.7038288288288288","0.7038288288288288"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=4","p3i592ra","2023-10-16T14:58:46.000Z","440","2023-10-16T15:06:06.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T15:06:06.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","2","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.01907636597752571","59","5999","0.2646048109965636","","","","","","","","0.5578465063001146","0.5578465063001146"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=4","olega8j1","2023-10-16T08:58:19.000Z","342","2023-10-16T09:04:01.000Z","w001","-","NVIDIA A40","finished","2023-10-16T09:04:01.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","1","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.10002666711807252","59","5999","0.3333333333333333","","","","","","","","0.5292096219931272","0.5292096219931272"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=4","ncfjco1l","2023-10-16T16:42:36.000Z","340","2023-10-16T16:48:16.000Z","w002","-","NVIDIA A40","finished","2023-10-16T16:48:16.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","0","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.025104539468884468","59","5999","0.2371134020618557","","","","","","","","0.5418098510882016","0.5418098510882016"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=4","n5eacc6d","2023-10-16T09:00:18.000Z","341","2023-10-16T09:05:59.000Z","r005","-","NVIDIA A40","finished","2023-10-16T09:05:59.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","3","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.01227329671382904","59","5999","0.41122565864833904","","","","","","","","0.5292096219931272","0.5292096219931272"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=4","mq88k1ov","2023-10-16T16:32:47.000Z","352","2023-10-16T16:38:39.000Z","j002","-","NVIDIA A40","finished","2023-10-16T16:38:39.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","2","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.09150391817092896","59","5999","0.33783783783783783","","","","","","","","0.7578828828828829","0.7578828828828829"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=4","lfvwqq4o","2023-10-16T07:56:01.000Z","366","2023-10-16T08:02:07.000Z","w002","-","NVIDIA A40","finished","2023-10-16T08:02:07.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","3","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0008111585630103946","59","5999","0.24691358024691357","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=4","lf4wvsfq","2023-10-16T08:45:33.000Z","356","2023-10-16T08:51:29.000Z","b001","-","NVIDIA A40","finished","2023-10-16T08:51:29.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","1","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.005296146962791681","59","5999","0.20847651775486828","","","","","","","","0.5441008018327605","0.5441008018327605"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=4","l8wkxxcd","2023-10-16T15:14:45.000Z","718","2023-10-16T15:26:43.000Z","d002","-","NVIDIA A40","finished","2023-10-16T15:26:43.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","0","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1677144467830658","59","5999","0.5905963302752294","","","","","","","","0.7465596330275229","0.7465596330275229"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=4","l8o5f013","2023-10-16T09:45:50.000Z","786","2023-10-16T09:58:56.000Z","r003","-","NVIDIA A40","finished","2023-10-16T09:58:56.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","4","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.04064640402793884","59","5999","0.6605504587155964","","","","","","","","0.7431192660550459","0.7431192660550459"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=4","kyyfdir9","2023-10-16T15:07:03.000Z","380","2023-10-16T15:13:23.000Z","j002","-","NVIDIA A40","finished","2023-10-16T15:13:23.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","1","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.010320213623344898","59","5999","0.579954954954955","","","","","","","","0.7353603603603603","0.7353603603603603"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=4","kclndo77","2023-10-16T08:26:41.000Z","364","2023-10-16T08:32:45.000Z","w002","-","NVIDIA A40","finished","2023-10-16T08:32:45.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","3","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0029783190693706274","59","5999","0.36213991769547327","","","","","","","","0.5432098765432098","0.5432098765432098"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=4","k095xixs","2023-10-16T17:07:00.000Z","374","2023-10-16T17:13:14.000Z","j002","-","NVIDIA A40","finished","2023-10-16T17:13:14.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","1","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02579384855926037","59","5999","0.2654320987654321","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=4","jroafux1","2023-10-16T07:56:01.000Z","366","2023-10-16T08:02:07.000Z","w002","-","NVIDIA A40","finished","2023-10-16T08:02:07.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","2","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.016125965863466263","59","5999","0.3662551440329218","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=4","jqutdtre","2023-10-16T08:26:28.000Z","365","2023-10-16T08:32:33.000Z","w002","-","NVIDIA A40","finished","2023-10-16T08:32:33.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","2","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0773278996348381","59","5999","0.5061728395061729","","","","","","","","0.5432098765432098","0.5432098765432098"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=4","jjqxlgh2","2023-10-16T09:32:47.000Z","756","2023-10-16T09:45:23.000Z","r003","-","NVIDIA A40","finished","2023-10-16T09:45:23.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","3","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00377476098947227","59","5999","0.5103211009174312","","","","","","","","0.7545871559633027","0.7545871559633027"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=4","jcbo8mxo","2023-10-16T15:06:53.000Z","360","2023-10-16T15:12:53.000Z","r004","-","NVIDIA A40","finished","2023-10-16T15:12:53.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","0","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.12123920768499374","59","5999","0.5563063063063063","","","","","","","","0.7353603603603603","0.7353603603603603"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=4","jbxppof6","2023-10-16T14:57:10.000Z","347","2023-10-16T15:02:57.000Z","w002","-","NVIDIA A40","finished","2023-10-16T15:02:57.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","0","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.07360419631004333","59","5999","0.24054982817869416","","","","","","","","0.5567010309278351","0.5567010309278351"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=4","j3tub77x","2023-10-16T16:24:11.000Z","365","2023-10-16T16:30:16.000Z","r005","-","NVIDIA A40","finished","2023-10-16T16:30:16.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","3","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.003863160265609622","59","5999","0.2736625514403292","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=4","j2lfyvrm","2023-10-16T07:56:01.000Z","374","2023-10-16T08:02:15.000Z","w002","-","NVIDIA A40","finished","2023-10-16T08:02:15.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","1","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.024231282994151115","59","5999","0.31893004115226337","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=4","j07csni4","2023-10-16T14:59:15.000Z","469","2023-10-16T15:07:04.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T15:07:04.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","3","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.011799062602221966","59","5999","0.27720504009163804","","","","","","","","0.5578465063001146","0.5578465063001146"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=4","hwwi1taj","2023-10-16T17:00:55.000Z","343","2023-10-16T17:06:38.000Z","r005","-","NVIDIA A40","finished","2023-10-16T17:06:38.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","0","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.09340920299291612","59","5999","0.5934684684684685","","","","","","","","0.7578828828828829","0.7578828828828829"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=4","hugcdx2i","2023-10-16T09:32:32.000Z","724","2023-10-16T09:44:36.000Z","r005","-","NVIDIA A40","finished","2023-10-16T09:44:36.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","2","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.010473567061126232","59","5999","0.6055045871559633","","","","","","","","0.7545871559633027","0.7545871559633027"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=4","hos4jsql","2023-10-16T16:55:22.000Z","493","2023-10-16T17:03:35.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T17:03:35.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","0","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.007735067512840033","59","5999","0.21193415637860083","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=4","fxnzs6hk","2023-10-16T08:26:27.000Z","360","2023-10-16T08:32:27.000Z","r005","-","NVIDIA A40","finished","2023-10-16T08:32:27.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","1","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.05834531784057617","59","5999","0.3909465020576132","","","","","","","","0.5432098765432098","0.5432098765432098"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=4","fxhqkd6d","2023-10-16T09:44:36.000Z","697","2023-10-16T09:56:13.000Z","r003","-","NVIDIA A40","finished","2023-10-16T09:56:13.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","1","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.013693382032215595","59","5999","0.6410550458715596","","","","","","","","0.7431192660550459","0.7431192660550459"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=4","frno26cg","2023-10-16T16:24:13.000Z","309","2023-10-16T16:29:22.000Z","f003","-","NVIDIA A40","finished","2023-10-16T16:29:22.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","2","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.027337176725268364","59","5999","0.35185185185185186","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=4","fgtwte4j","2023-10-16T08:01:25.000Z","491","2023-10-16T08:09:36.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:09:36.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","4","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0631500631570816","59","5999","0.31893004115226337","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=4","ea25ihul","2023-10-16T16:55:54.000Z","333","2023-10-16T17:01:27.000Z","w002","-","NVIDIA A40","finished","2023-10-16T17:01:27.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","1","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.011465405113995075","59","5999","0.21993127147766325","","","","","","","","0.5418098510882016","0.5418098510882016"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=4","e8k6j9sl","2023-10-16T09:32:02.000Z","709","2023-10-16T09:43:51.000Z","r005","-","NVIDIA A40","finished","2023-10-16T09:43:51.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","0","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.050095319747924805","59","5999","0.5596330275229358","","","","","","","","0.7545871559633027","0.7545871559633027"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=4","dtux74ij","2023-10-16T16:52:34.000Z","432","2023-10-16T16:59:46.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T16:59:46.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","2","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.007842209190130234","59","5999","0.21534936998854529","","","","","","","","0.5418098510882016","0.5418098510882016"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=4","dgc3dumd","2023-10-16T09:15:22.000Z","356","2023-10-16T09:21:18.000Z","w001","-","NVIDIA A40","finished","2023-10-16T09:21:18.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","4","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.03558741509914398","59","5999","0.48536036036036034","","","","","","","","0.7556306306306306","0.7556306306306306"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=4","cuogh74o","2023-10-16T17:06:58.000Z","364","2023-10-16T17:13:02.000Z","r005","-","NVIDIA A40","finished","2023-10-16T17:13:02.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","4","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.06977969408035278","59","5999","0.3168724279835391","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=4","cm6roc6h","2023-10-16T14:51:06.000Z","500","2023-10-16T14:59:26.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T14:59:26.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","2","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.028072305023670197","59","5999","0.3497942386831276","","","","","","","","0.5925925925925926","0.5925925925925926"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=4","ci5wohp2","2023-10-16T09:13:40.000Z","461","2023-10-16T09:21:21.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:21:21.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","2","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.010035804472863674","59","5999","0.3738738738738739","","","","","","","","0.7556306306306306","0.7556306306306306"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=4","blhdzz5t","2023-10-16T15:14:45.000Z","722","2023-10-16T15:26:47.000Z","d002","-","NVIDIA A40","finished","2023-10-16T15:26:47.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","1","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.022276747971773148","59","5999","0.6387614678899083","","","","","","","","0.7465596330275229","0.7465596330275229"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=4","b1mp4wvh","2023-10-16T09:15:02.000Z","475","2023-10-16T09:22:57.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:22:57.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","3","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.007460182067006826","59","5999","0.5067567567567568","","","","","","","","0.7556306306306306","0.7556306306306306"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=4","9z6v3v40","2023-10-16T07:56:01.000Z","374","2023-10-16T08:02:15.000Z","w002","-","NVIDIA A40","finished","2023-10-16T08:02:15.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","0","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.01099742203950882","59","5999","0.24074074074074073","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=4","93svvksm","2023-10-16T09:12:22.000Z","483","2023-10-16T09:20:25.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:20:25.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","1","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.006875548046082258","59","5999","0.6047297297297297","","","","","","","","0.7556306306306306","0.7556306306306306"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=4","8vh5gfol","2023-10-16T17:24:31.000Z","352","2023-10-16T17:30:23.000Z","j002","-","NVIDIA A40","finished","2023-10-16T17:30:23.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","3","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.014928595162928104","59","5999","0.48761261261261263","","","","","","","","0.7578828828828829","0.7578828828828829"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=4","88t5s969","2023-10-16T09:44:22.000Z","695","2023-10-16T09:55:57.000Z","r005","-","NVIDIA A40","finished","2023-10-16T09:55:57.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","0","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.10442092269659042","59","5999","0.5814220183486238","","","","","","","","0.7431192660550459","0.7431192660550459"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=4","7db2a4jq","2023-10-16T09:25:28.000Z","363","2023-10-16T09:31:31.000Z","b001","-","NVIDIA A40","finished","2023-10-16T09:31:31.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","4","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.12923365831375122","59","5999","0.5641891891891891","","","","","","","","0.7038288288288288","0.7038288288288288"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=4","5otmmtjt","2023-10-16T15:07:17.000Z","377","2023-10-16T15:13:34.000Z","j002","-","NVIDIA A40","finished","2023-10-16T15:13:34.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","4","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.19202519953250885","59","5999","0.46396396396396394","","","","","","","","0.7353603603603603","0.7353603603603603"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=4","5ditda5c","2023-10-16T14:51:06.000Z","485","2023-10-16T14:59:11.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T14:59:11.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","0","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.013588227331638336","59","5999","0.20781893004115223","","","","","","","","0.5925925925925926","0.5925925925925926"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=4","598gr8ex","2023-10-16T09:44:55.000Z","1021","2023-10-16T10:01:56.000Z","c001","-","NVIDIA A30","finished","2023-10-16T10:01:56.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","2","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.017373159527778625","59","5999","0.6410550458715596","","","","","","","","0.7431192660550459","0.7431192660550459"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=4","4tn5pqmr","2023-10-16T08:27:55.000Z","370","2023-10-16T08:34:05.000Z","w002","-","NVIDIA A40","finished","2023-10-16T08:34:05.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","4","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.05276341363787651","59","5999","0.37448559670781895","","","","","","","","0.5432098765432098","0.5432098765432098"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=4","4t7eb3r3","2023-10-16T16:40:06.000Z","715","2023-10-16T16:52:01.000Z","w002","-","NVIDIA A40","finished","2023-10-16T16:52:01.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","2","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.021089473739266396","59","5999","0.6043577981651376","","","","","","","","0.7649082568807339","0.7649082568807339"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=4","4sr2stu8","2023-10-16T14:51:06.000Z","473","2023-10-16T14:58:59.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T14:58:59.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","4","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.10620437562465668","59","5999","0.2654320987654321","","","","","","","","0.5925925925925926","0.5925925925925926"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=4","4lus7bhi","2023-10-16T16:30:29.000Z","742","2023-10-16T16:42:51.000Z","w002","-","NVIDIA A40","finished","2023-10-16T16:42:51.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","3","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.011442559771239758","59","5999","0.5","","","","","","","","0.7649082568807339","0.7649082568807339"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=4","3sbkkqoy","2023-10-16T16:36:42.000Z","1032","2023-10-16T16:53:54.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T16:53:54.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","4","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.038279056549072266","59","5999","0.6169724770642202","","","","","","","","0.7660550458715596","0.7660550458715596"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=4","3o3gzema","2023-10-16T16:45:43.000Z","350","2023-10-16T16:51:33.000Z","j002","-","NVIDIA A40","finished","2023-10-16T16:51:33.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","4","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02748875878751278","59","5999","0.3150057273768614","","","","","","","","0.5418098510882016","0.5418098510882016"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=4","3gnjtc0w","2023-10-16T09:44:53.000Z","740","2023-10-16T09:57:13.000Z","r005","-","NVIDIA A40","finished","2023-10-16T09:57:13.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","3","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.011684048920869827","59","5999","0.5688073394495413","","","","","","","","0.7431192660550459","0.7431192660550459"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=4","1tzbsvne","2023-10-16T17:24:35.000Z","694","2023-10-16T17:36:09.000Z","w002","-","NVIDIA A40","finished","2023-10-16T17:36:09.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","1","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.01115347258746624","59","5999","0.573394495412844","","","","","","","","0.7649082568807339","0.7649082568807339"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=4","1p4m79xn","2023-10-16T15:15:53.000Z","750","2023-10-16T15:28:23.000Z","r005","-","NVIDIA A40","finished","2023-10-16T15:28:23.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","3","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.028293894603848457","59","5999","0.5630733944954128","","","","","","","","0.7465596330275229","0.7465596330275229"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=4","1doqyd5t","2023-10-16T08:58:38.000Z","440","2023-10-16T09:05:58.000Z","c001","-","NVIDIA A30","finished","2023-10-16T09:05:58.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","2","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.025716561824083328","59","5999","0.44100801832760594","","","","","","","","0.5292096219931272","0.5292096219931272"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=4","0e7jzfg9","2023-10-16T15:15:53.000Z","794","2023-10-16T15:29:07.000Z","r005","-","NVIDIA A40","finished","2023-10-16T15:29:07.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","4","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.09377486258745192","59","5999","0.6651376146788991","","","","","","","","0.7465596330275229","0.7465596330275229"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=4","09df1g1c","2023-10-16T15:06:58.000Z","357","2023-10-16T15:12:55.000Z","r004","-","NVIDIA A40","finished","2023-10-16T15:12:55.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","2","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.028846876695752144","59","5999","0.3885135135135135","","","","","","","","0.7353603603603603","0.7353603603603603"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=1","zvx8hu86","2023-10-16T16:24:11.000Z","865","2023-10-16T16:38:36.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T16:38:36.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","3","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0010689741466194391","59","5999","0.13646788990825687","","","","","","","","0.7660550458715596","0.7660550458715596"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=1","znvn3zqo","2023-10-16T09:31:19.000Z","916","2023-10-16T09:46:35.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:46:35.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","0","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0007664603181183338","59","5999","0.12270642201834862","","","","","","","","0.7545871559633027","0.7545871559633027"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=1","zfdhvglr","2023-10-16T16:42:38.000Z","345","2023-10-16T16:48:23.000Z","j002","-","NVIDIA A40","finished","2023-10-16T16:48:23.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","2","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0006348263123072684","59","5999","0.052691867124856816","","","","","","","","0.5418098510882016","0.5418098510882016"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=1","zd5wsqn3","2023-10-16T16:54:15.000Z","403","2023-10-16T17:00:58.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T17:00:58.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","2","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.001166735659353435","59","5999","0.04842342342342342","","","","","","","","0.7578828828828829","0.7578828828828829"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=1","z5guyjpw","2023-10-16T14:51:06.000Z","462","2023-10-16T14:58:48.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T14:58:48.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","2","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.001210433547385037","59","5999","0.030864197530864196","","","","","","","","0.5925925925925926","0.5925925925925926"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=1","z3wsdstr","2023-10-16T09:32:02.000Z","940","2023-10-16T09:47:42.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:47:42.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","4","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0007578838267363608","59","5999","0.13761467889908258","","","","","","","","0.7545871559633027","0.7545871559633027"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=1","z1bqanij","2023-10-16T17:24:31.000Z","685","2023-10-16T17:35:56.000Z","w002","-","NVIDIA A40","finished","2023-10-16T17:35:56.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","2","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0011329191038385034","59","5999","0.04128440366972477","","","","","","","","0.7649082568807339","0.7649082568807339"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=1","ywkfxa4y","2023-10-16T14:51:05.000Z","338","2023-10-16T14:56:43.000Z","w002","-","NVIDIA A40","finished","2023-10-16T14:56:43.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","1","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0012246021069586277","59","5999","0.053837342497136315","","","","","","","","0.5567010309278351","0.5567010309278351"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=1","yeraa1p0","2023-10-16T08:42:18.000Z","402","2023-10-16T08:49:00.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:49:00.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","2","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0005974177038297057","59","5999","0.049255441008018326","","","","","","","","0.5441008018327605","0.5441008018327605"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=1","ybu8ggf1","2023-10-16T08:25:27.000Z","479","2023-10-16T08:33:26.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:33:26.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","4","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.003582014935091138","59","5999","0.10082304526748972","","","","","","","","0.5432098765432098","0.5432098765432098"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=1","y4j7la83","2023-10-16T16:24:11.000Z","361","2023-10-16T16:30:12.000Z","w002","-","NVIDIA A40","finished","2023-10-16T16:30:12.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","2","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0011074369540438056","59","5999","0.03497942386831276","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=1","xthwv685","2023-10-16T15:14:45.000Z","726","2023-10-16T15:26:51.000Z","d002","-","NVIDIA A40","finished","2023-10-16T15:26:51.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","3","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0018308082362636924","59","5999","0.2408256880733945","","","","","","","","0.7465596330275229","0.7465596330275229"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=1","xpx5pnvd","2023-10-16T15:14:06.000Z","865","2023-10-16T15:28:31.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T15:28:31.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","1","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0006513857515528798","59","5999","0.24541284403669725","","","","","","","","0.7465596330275229","0.7465596330275229"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=1","ww4otomf","2023-10-16T08:54:24.000Z","332","2023-10-16T08:59:56.000Z","r005","-","NVIDIA A40","finished","2023-10-16T08:59:56.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","0","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0014152044896036386","59","5999","0.09163802978235969","","","","","","","","0.5292096219931272","0.5292096219931272"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=1","wfwi6t5b","2023-10-16T08:24:11.000Z","429","2023-10-16T08:31:20.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:31:20.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","2","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0032182352151721716","59","5999","0.19958847736625515","","","","","","","","0.5432098765432098","0.5432098765432098"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=1","wb9mp9s9","2023-10-16T09:43:51.000Z","698","2023-10-16T09:55:29.000Z","r005","-","NVIDIA A40","finished","2023-10-16T09:55:29.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","1","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0032181162387132645","59","5999","0.33256880733944955","","","","","","","","0.7431192660550459","0.7431192660550459"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=1","w9rkviju","2023-10-16T16:24:11.000Z","337","2023-10-16T16:29:48.000Z","w002","-","NVIDIA A40","finished","2023-10-16T16:29:48.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","1","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.000962032878305763","59","5999","0.14864864864864866","","","","","","","","0.7578828828828829","0.7578828828828829"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=1","w4lghozv","2023-10-16T09:31:33.000Z","721","2023-10-16T09:43:34.000Z","r005","-","NVIDIA A40","finished","2023-10-16T09:43:34.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","1","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0007401349139399827","59","5999","0.12155963302752294","","","","","","","","0.7545871559633027","0.7545871559633027"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=1","vuifng3s","2023-10-16T08:55:12.000Z","432","2023-10-16T09:02:24.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:02:24.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","1","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.008032873272895813","59","5999","0.13058419243986255","","","","","","","","0.5292096219931272","0.5292096219931272"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=1","vpn5i0ue","2023-10-16T09:44:22.000Z","704","2023-10-16T09:56:06.000Z","b001","-","NVIDIA A40","finished","2023-10-16T09:56:06.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","4","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.003117465414106846","59","5999","0.31995412844036697","","","","","","","","0.7431192660550459","0.7431192660550459"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=1","vnhxggvz","2023-10-16T09:21:26.000Z","446","2023-10-16T09:28:52.000Z","c001","-","NVIDIA A30","finished","2023-10-16T09:28:52.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","1","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.012400785461068152","59","5999","0.4403153153153153","","","","","","","","0.7038288288288288","0.7038288288288288"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=1","v6p9kivi","2023-10-16T17:24:31.000Z","357","2023-10-16T17:30:28.000Z","w002","-","NVIDIA A40","finished","2023-10-16T17:30:28.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","1","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0010474200826138258","59","5999","0.018518518518518517","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=1","uizzlejm","2023-10-16T15:06:33.000Z","425","2023-10-16T15:13:38.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T15:13:38.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","1","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0011470888275653124","59","5999","0.2072072072072072","","","","","","","","0.7353603603603603","0.7353603603603603"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=1","ugfntfth","2023-10-16T16:36:33.000Z","348","2023-10-16T16:42:21.000Z","j002","-","NVIDIA A40","finished","2023-10-16T16:42:21.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","4","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0006541258189827204","59","5999","0.05154639175257732","","","","","","","","0.5418098510882016","0.5418098510882016"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=1","u47c80d5","2023-10-16T07:56:01.000Z","418","2023-10-16T08:02:59.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:02:59.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","0","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.001142206834629178","59","5999","0.01646090534979424","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=1","tfcpu18h","2023-10-16T17:02:00.000Z","332","2023-10-16T17:07:32.000Z","w002","-","NVIDIA A40","finished","2023-10-16T17:07:32.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","1","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0006468587671406567","59","5999","0.0286368843069874","","","","","","","","0.5418098510882016","0.5418098510882016"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=1","sgcvks59","2023-10-16T07:56:01.000Z","420","2023-10-16T08:03:01.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:03:01.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","1","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.001051230821758509","59","5999","0.024691358024691357","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=1","s2bthgbl","2023-10-16T15:14:26.000Z","796","2023-10-16T15:27:42.000Z","c001","-","NVIDIA A30","finished","2023-10-16T15:27:42.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","2","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0014304416254162788","59","5999","0.07454128440366972","","","","","","","","0.7465596330275229","0.7465596330275229"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=1","rt071r01","2023-10-16T15:14:45.000Z","722","2023-10-16T15:26:47.000Z","d002","-","NVIDIA A40","finished","2023-10-16T15:26:47.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","4","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.003237009514123202","59","5999","0.11811926605504589","","","","","","","","0.7465596330275229","0.7465596330275229"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=1","rssnh2v6","2023-10-16T09:10:37.000Z","345","2023-10-16T09:16:22.000Z","w002","-","NVIDIA A40","finished","2023-10-16T09:16:22.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","3","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0007920703501440585","59","5999","0.02027027027027027","","","","","","","","0.7556306306306306","0.7556306306306306"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=1","rrqkxbvb","2023-10-16T14:51:06.000Z","460","2023-10-16T14:58:46.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T14:58:46.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","4","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0009357126546092332","59","5999","0.01646090534979424","","","","","","","","0.5925925925925926","0.5925925925925926"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=1","r94zbxl4","2023-10-16T09:20:55.000Z","440","2023-10-16T09:28:15.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:28:15.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","0","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.020213913172483444","59","5999","0.4774774774774775","","","","","","","","0.7038288288288288","0.7038288288288288"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=1","qddogfso","2023-10-16T07:56:01.000Z","351","2023-10-16T08:01:52.000Z","r005","-","NVIDIA A40","finished","2023-10-16T08:01:52.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","4","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0008895016508176923","59","5999","0.01646090534979424","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=1","q6xyf4nc","2023-10-16T09:43:49.000Z","694","2023-10-16T09:55:23.000Z","r001","-","NVIDIA A40","finished","2023-10-16T09:55:23.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","0","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0028147385455667973","59","5999","0.2958715596330275","","","","","","","","0.7431192660550459","0.7431192660550459"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=1","q0hpsyvk","2023-10-16T08:39:30.000Z","341","2023-10-16T08:45:11.000Z","b001","-","NVIDIA A40","finished","2023-10-16T08:45:11.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","1","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.000608854868914932","59","5999","0.04009163802978236","","","","","","","","0.5441008018327605","0.5441008018327605"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=1","p1bjwru8","2023-10-16T09:31:33.000Z","717","2023-10-16T09:43:30.000Z","r005","-","NVIDIA A40","finished","2023-10-16T09:43:30.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","2","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.000856747676152736","59","5999","0.0481651376146789","","","","","","","","0.7545871559633027","0.7545871559633027"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=1","odhw9von","2023-10-16T09:23:23.000Z","448","2023-10-16T09:30:51.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:30:51.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","4","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.012568079866468906","59","5999","0.20270270270270271","","","","","","","","0.7038288288288288","0.7038288288288288"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=1","nev1vkvt","2023-10-16T09:10:37.000Z","351","2023-10-16T09:16:28.000Z","w001","-","NVIDIA A40","finished","2023-10-16T09:16:28.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","2","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0008326877141371369","59","5999","0.07207207207207207","","","","","","","","0.7556306306306306","0.7556306306306306"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=1","n07wg6dx","2023-10-16T14:51:06.000Z","440","2023-10-16T14:58:26.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T14:58:26.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","1","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.001036107074469328","59","5999","0.018518518518518517","","","","","","","","0.5925925925925926","0.5925925925925926"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=1","mzgxeqac","2023-10-16T08:45:21.000Z","342","2023-10-16T08:51:03.000Z","b001","-","NVIDIA A40","finished","2023-10-16T08:51:03.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","4","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0005525015876628458","59","5999","0.041237113402061855","","","","","","","","0.5441008018327605","0.5441008018327605"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=1","mhvms22k","2023-10-16T17:02:00.000Z","692","2023-10-16T17:13:32.000Z","w002","-","NVIDIA A40","finished","2023-10-16T17:13:32.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","4","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0010352734243497252","59","5999","0.07912844036697247","","","","","","","","0.7649082568807339","0.7649082568807339"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=1","m64w0lej","2023-10-16T09:21:43.000Z","419","2023-10-16T09:28:42.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:28:42.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","2","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.017419559881091118","59","5999","0.30180180180180183","","","","","","","","0.7038288288288288","0.7038288288288288"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=1","m59rp7sd","2023-10-16T16:24:11.000Z","339","2023-10-16T16:29:50.000Z","j002","-","NVIDIA A40","finished","2023-10-16T16:29:50.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","0","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0007687236065976322","59","5999","0.026345933562428408","","","","","","","","0.5418098510882016","0.5418098510882016"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=1","lsgmc9bt","2023-10-16T14:57:10.000Z","336","2023-10-16T15:02:46.000Z","w002","-","NVIDIA A40","finished","2023-10-16T15:02:46.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","4","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0012860370334237814","59","5999","0.06071019473081329","","","","","","","","0.5567010309278351","0.5567010309278351"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=1","lpvv0z92","2023-10-16T15:06:33.000Z","351","2023-10-16T15:12:24.000Z","r004","-","NVIDIA A40","finished","2023-10-16T15:12:24.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","3","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0013562776148319244","59","5999","0.03490990990990991","","","","","","","","0.7353603603603603","0.7353603603603603"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=1","lfcs0tw2","2023-10-16T15:06:49.000Z","297","2023-10-16T15:11:46.000Z","f002","-","NVIDIA A40","finished","2023-10-16T15:11:46.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","4","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0013106813421472907","59","5999","0.05855855855855856","","","","","","","","0.7353603603603603","0.7353603603603603"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=1","ke8wkekt","2023-10-16T08:56:14.000Z","451","2023-10-16T09:03:45.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:03:45.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","2","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0017075256910175085","59","5999","0.1660939289805269","","","","","","","","0.5292096219931272","0.5292096219931272"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=1","kd2pk3n4","2023-10-16T14:51:05.000Z","336","2023-10-16T14:56:41.000Z","w002","-","NVIDIA A40","finished","2023-10-16T14:56:41.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","2","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0006901028100401163","59","5999","0.05154639175257732","","","","","","","","0.5567010309278351","0.5567010309278351"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=1","k6wl746u","2023-10-16T08:21:52.000Z","436","2023-10-16T08:29:08.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:29:08.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","0","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0022199528757482767","59","5999","0.17901234567901234","","","","","","","","0.5432098765432098","0.5432098765432098"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=1","k50t5707","2023-10-16T15:13:51.000Z","703","2023-10-16T15:25:34.000Z","j002","-","NVIDIA A40","finished","2023-10-16T15:25:34.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","0","0.0001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.004139427095651627","59","5999","0.11238532110091744","","","","","","","","0.7465596330275229","0.7465596330275229"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=1","j8oto95o","2023-10-16T07:56:01.000Z","354","2023-10-16T08:01:55.000Z","r005","-","NVIDIA A40","finished","2023-10-16T08:01:55.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","3","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0011613775277510283","59","5999","0.05555555555555555","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=1","j69o5dls","2023-10-16T08:56:30.000Z","337","2023-10-16T09:02:07.000Z","w002","-","NVIDIA A40","finished","2023-10-16T09:02:07.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","4","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0008909308817237616","59","5999","0.09049255441008018","","","","","","","","0.5292096219931272","0.5292096219931272"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=1","iq8x5z7g","2023-10-16T14:51:06.000Z","435","2023-10-16T14:58:21.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T14:58:21.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","0","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.001165664056316018","59","5999","0.0205761316872428","","","","","","","","0.5925925925925926","0.5925925925925926"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=1","ig2t8zq8","2023-10-16T07:56:01.000Z","462","2023-10-16T08:03:43.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:03:43.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","2","0","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0010793342953547835","59","5999","0.0411522633744856","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=1","g8meweto","2023-10-16T09:10:37.000Z","351","2023-10-16T09:16:28.000Z","w001","-","NVIDIA A40","finished","2023-10-16T09:16:28.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","1","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0008032671175897121","59","5999","0.15990990990990991","","","","","","","","0.7556306306306306","0.7556306306306306"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=1","g4tnli7a","2023-10-16T16:29:49.000Z","309","2023-10-16T16:34:58.000Z","f003","-","NVIDIA A40","finished","2023-10-16T16:34:58.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","4","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0011075560469180346","59","5999","0.018518518518518517","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=1","fulyfj39","2023-10-16T16:24:11.000Z","885","2023-10-16T16:38:56.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T16:38:56.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","1","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0010080024367198348","59","5999","0.05963302752293578","","","","","","","","0.7660550458715596","0.7660550458715596"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=1","fjb0wbkk","2023-10-16T08:25:27.000Z","468","2023-10-16T08:33:15.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:33:15.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","3","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.003196133067831397","59","5999","0.12962962962962962","","","","","","","","0.5432098765432098","0.5432098765432098"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=1","euquykwc","2023-10-16T17:00:22.000Z","399","2023-10-16T17:07:01.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T17:07:01.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","3","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.001292465953156352","59","5999","0.019144144144144143","","","","","","","","0.7578828828828829","0.7578828828828829"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=1","emrg3uyr","2023-10-16T17:27:21.000Z","340","2023-10-16T17:33:01.000Z","j002","-","NVIDIA A40","finished","2023-10-16T17:33:01.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","0","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0012311505852267146","59","5999","0.15202702702702703","","","","","","","","0.7578828828828829","0.7578828828828829"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=1","e8a0cwaw","2023-10-16T08:43:28.000Z","397","2023-10-16T08:50:05.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:50:05.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","3","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0005305789527483284","59","5999","0.05154639175257732","","","","","","","","0.5441008018327605","0.5441008018327605"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=1","dp34f4f1","2023-10-16T15:06:34.000Z","420","2023-10-16T15:13:34.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T15:13:34.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","2","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0010790961096063256","59","5999","0.09346846846846849","","","","","","","","0.7353603603603603","0.7353603603603603"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=1","acn1vlhj","2023-10-16T14:51:05.000Z","342","2023-10-16T14:56:47.000Z","w002","-","NVIDIA A40","finished","2023-10-16T14:56:47.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","0","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0015929164364933968","59","5999","0.027491408934707903","","","","","","","","0.5567010309278351","0.5567010309278351"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=1","9lke58ze","2023-10-16T16:36:40.000Z","342","2023-10-16T16:42:22.000Z","w002","-","NVIDIA A40","finished","2023-10-16T16:42:22.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","4","0.00001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0012857988476753237","59","5999","0.015765765765765764","","","","","","","","0.7578828828828829","0.7578828828828829"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=1","94vubisx","2023-10-16T08:39:18.000Z","339","2023-10-16T08:44:57.000Z","b001","-","NVIDIA A40","finished","2023-10-16T08:44:57.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","0","0","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0006345880683511496","59","5999","0.0286368843069874","","","","","","","","0.5441008018327605","0.5441008018327605"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=1","8e29a4v9","2023-10-16T08:23:17.000Z","427","2023-10-16T08:30:24.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:30:24.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","1","0.001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.006635773461312056","59","5999","0.05761316872427984","","","","","","","","0.5432098765432098","0.5432098765432098"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=1","7uvqlc2b","2023-10-16T15:04:34.000Z","303","2023-10-16T15:09:37.000Z","f003","-","NVIDIA A40","finished","2023-10-16T15:09:37.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","0","0.0001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0010147904977202415","59","5999","0.21846846846846849","","","","","","","","0.7353603603603603","0.7353603603603603"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=1","7pwqa3fw","2023-10-16T09:44:06.000Z","699","2023-10-16T09:55:45.000Z","b001","-","NVIDIA A40","finished","2023-10-16T09:55:45.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","3","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0032320187892764807","59","5999","0.371559633027523","","","","","","","","0.7431192660550459","0.7431192660550459"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=1","7ow46tj0","2023-10-16T09:21:41.000Z","346","2023-10-16T09:27:27.000Z","w001","-","NVIDIA A40","finished","2023-10-16T09:27:27.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","3","0.001","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.009843971580266953","59","5999","0.18806306306306303","","","","","","","","0.7038288288288288","0.7038288288288288"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=1","7bdv1mrr","2023-10-16T16:35:21.000Z","292","2023-10-16T16:40:13.000Z","f003","-","NVIDIA A40","finished","2023-10-16T16:40:13.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","3","0.00001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0006778326351195574","59","5999","0.04009163802978236","","","","","","","","0.5418098510882016","0.5418098510882016"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=1","72qe4oma","2023-10-16T09:43:51.000Z","696","2023-10-16T09:55:27.000Z","r005","-","NVIDIA A40","finished","2023-10-16T09:55:27.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","2","0.001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0030166853684931993","59","5999","0.17660550458715596","","","","","","","","0.7431192660550459","0.7431192660550459"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=1","6nacuspj","2023-10-16T14:51:06.000Z","464","2023-10-16T14:58:50.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T14:58:50.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","3","0.0001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0015194787411019206","59","5999","0.06378600823045268","","","","","","","","0.5925925925925926","0.5925925925925926"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=1","65z7htl4","2023-10-16T08:56:30.000Z","341","2023-10-16T09:02:11.000Z","w002","-","NVIDIA A40","finished","2023-10-16T09:02:11.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","3","0.001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0002493547508493066","59","5999","0.19129438717067584","","","","","","","","0.5292096219931272","0.5292096219931272"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=1","5k15b8m9","2023-10-16T16:30:38.000Z","695","2023-10-16T16:42:13.000Z","r005","-","NVIDIA A40","finished","2023-10-16T16:42:13.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","0","0.00001","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.001105769770219922","59","5999","0.07454128440366972","","","","","","","","0.7649082568807339","0.7649082568807339"
"outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=1","52scjzk5","2023-10-16T14:56:58.000Z","341","2023-10-16T15:02:39.000Z","w002","-","NVIDIA A40","finished","2023-10-16T15:02:39.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","3","0.0001","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=1/algorithm=NUC/pretrain_lambda=0.0001/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0011618537828326223","59","5999","0.07101947308132875","","","","","","","","0.5567010309278351","0.5567010309278351"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=1","3d4uhbs5","2023-10-16T09:09:22.000Z","404","2023-10-16T09:16:06.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T09:16:06.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","0","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0008303055074065924","59","5999","0.1858108108108108","","","","","","","","0.7556306306306306","0.7556306306306306"
"outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=1","2iyg2kca","2023-10-16T09:10:48.000Z","341","2023-10-16T09:16:29.000Z","w002","-","NVIDIA A40","finished","2023-10-16T09:16:29.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","4","0","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0009203489171341062","59","5999","0.05292792792792793","","","","","","","","0.7556306306306306","0.7556306306306306"
"outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=1","20idsar6","2023-10-16T09:31:51.000Z","710","2023-10-16T09:43:41.000Z","b001","-","NVIDIA A40","finished","2023-10-16T09:43:41.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","3","0","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0007337023853324354","59","5999","0.14908256880733944","","","","","","","","0.7545871559633027","0.7545871559633027"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=1","0ki8qwno","2023-10-16T16:36:41.000Z","364","2023-10-16T16:42:45.000Z","r005","-","NVIDIA A40","finished","2023-10-16T16:42:45.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","0","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.001116724917665124","59","5999","0.018518518518518517","","","","","","","","0.5864197530864198","0.5864197530864198"
"outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=1","0j7xlfx7","2023-10-16T16:30:15.000Z","356","2023-10-16T16:36:11.000Z","w002","-","NVIDIA A40","finished","2023-10-16T16:36:11.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","3","0.00001","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/OfficeHome/","","office-home","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","65","true","outputs/dataset=office-home/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.001095052808523178","59","5999","0.05761316872427984","","","","","","","","0.5864197530864198","0.5864197530864198"

==> figures/VLCS.csv <==
"Name","ID","Created","Runtime","End Time","Hostname","Notes","GPU Type","State","Updated","Tags","User","Group","Job Type","Sweep","Description","Commit","GitHub","GPU Count","backbone_decay","fsl","fsl_seed","pretrain_lambda","pretrain_path","N_WORKERS","algorithm","alpha","anneal_iters","batch_size","beta","beta1","bottleneck","checkpoint_freq","classifier","classifier_decay","data_dir","data_file","dataset","dis_hidden","disttype","domains","freeze_backbone","fsl_lambda","gpu_id","groupdro_eta","img_dataset.PACS","img_dataset.VLCS","img_dataset.dg5","img_dataset.office","img_dataset.office-caltech","img_dataset.office-home","inner_lr","input_shape","lam","layer","lr","lr_decay","lr_decay1","lr_decay2","lr_gamma","max_epoch","mixupalpha","mldg_beta","mmd_gamma","momentum","net","num_classes","optimizer_finetune","output","pretrain_algorithm","rsc_b_drop_factor","rsc_f_drop_factor","save_model_every_checkpoint","schuse","schusech","seed","split_style","steps_per_epoch","task","tau","test_envs","train_envs","wandb.entity","wandb.group","wandb.log_prefix","wandb.name","wandb.project","weight_decay","img_dataset.DomainNet","img_dataset.TerraIncognita","class","epoch","total_steps","valid_acc","fsl_projection_regularizer","iter_num","pretrain_nuc","step","target_acc","test_acc","total","best_valid_acc","init_valid_acc"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=256","zosvxp8v","2023-10-16T07:13:05.000Z","1318","2023-10-16T07:35:03.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T07:35:03.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","4","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5869966745376587","59","5999","0.7442922374429224","","","","","","","","0.7442922374429224","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=256","yobhbxj5","2023-10-16T04:43:31.000Z","776","2023-10-16T04:56:27.000Z","j001","-","NVIDIA A40","finished","2023-10-16T04:56:27.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","256","3","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.6173710823059082","59","5999","0.470414201183432","","","","","","","","0.48372781065088755","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=256","xie746so","2023-10-16T03:12:15.000Z","856","2023-10-16T03:26:31.000Z","r002","-","NVIDIA A40","finished","2023-10-16T03:26:31.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","1","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.04462547227740288","59","5999","0.9469964664310954","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=256","x6ltgpf3","2023-10-16T04:43:28.000Z","746","2023-10-16T04:55:54.000Z","f002","-","NVIDIA A40","finished","2023-10-16T04:55:54.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","256","2","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.735783576965332","59","5999","0.4881656804733728","","","","","","","","0.4970414201183432","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=256","wwtsxr5l","2023-10-16T03:12:15.000Z","900","2023-10-16T03:27:15.000Z","e002","-","NVIDIA A40","finished","2023-10-16T03:27:15.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","2","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.07873174548149109","59","5999","0.9823321554770318","","","","","","","","0.9823321554770318","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=256","w9ieruzi","2023-10-16T04:36:31.000Z","816","2023-10-16T04:50:07.000Z","r002","-","NVIDIA A40","finished","2023-10-16T04:50:07.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","256","3","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4974963665008545","59","5999","0.6893491124260355","","","","","","","","0.7085798816568047","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=256","w3pi6unl","2023-10-16T03:20:49.000Z","714","2023-10-16T03:32:43.000Z","r004","-","NVIDIA A40","finished","2023-10-16T03:32:43.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","2","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.0585590600967407","59","5999","0.6890459363957597","","","","","","","","0.6996466431095406","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=256","w1xxibkm","2023-10-16T05:51:09.000Z","1193","2023-10-16T06:11:02.000Z","b001","-","NVIDIA A40","finished","2023-10-16T06:11:02.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","256","3","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.513907790184021","59","5999","0.410958904109589","","","","","","","","0.4185692541856925","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=256","vommfxyn","2023-10-16T03:12:15.000Z","859","2023-10-16T03:26:34.000Z","e002","-","NVIDIA A40","finished","2023-10-16T03:26:34.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","0","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.027544839307665825","59","5999","0.978798586572438","","","","","","","","0.978798586572438","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=256","vk1t0df3","2023-10-16T05:50:37.000Z","917","2023-10-16T06:05:54.000Z","r005","-","NVIDIA A40","finished","2023-10-16T06:05:54.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","256","0","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.3732990026474","59","5999","0.3546423135464231","","","","","","","","0.3561643835616438","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=256","v6bs15wz","2023-10-16T03:23:05.000Z","4414","2023-10-16T04:36:39.000Z","w002","-","NVIDIA A40","finished","2023-10-16T04:36:39.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","2","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.35080817341804504","59","5999","0.7236842105263158","","","","","","","","0.7236842105263158","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=256","tjcgl6pt","2023-10-16T03:57:02.000Z","1285","2023-10-16T04:18:27.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T04:18:27.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","1","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.43354564905166626","59","5999","0.7336377473363774","","","","","","","","0.745814307458143","0.6742770167427702"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=256","snqw55kb","2023-10-16T04:25:56.000Z","787","2023-10-16T04:39:03.000Z","r003","-","NVIDIA A40","finished","2023-10-16T04:39:03.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","256","3","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4932081699371338","59","5999","0.7130177514792899","","","","","","","","0.7233727810650887","0.6775147928994083"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=256","rc7rg9th","2023-10-16T03:25:09.000Z","4911","2023-10-16T04:47:00.000Z","c001","-","NVIDIA A30","finished","2023-10-16T04:47:00.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","4","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5883008241653442","59","5999","0.706766917293233","","","","","","","","0.7142857142857143","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=256","qcqlazc1","2023-10-16T06:00:35.000Z","1135","2023-10-16T06:19:30.000Z","c001","-","NVIDIA A30","finished","2023-10-16T06:19:30.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","256","1","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.3411226272583008","59","5999","0.4368340943683409","","","","","","","","0.4429223744292237","0.3226788432267884"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=256","pn1q4sov","2023-10-16T04:25:56.000Z","793","2023-10-16T04:39:09.000Z","r003","-","NVIDIA A40","finished","2023-10-16T04:39:09.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","256","2","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2663552761077881","59","5999","0.7233727810650887","","","","","","","","0.7337278106508875","0.6775147928994083"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=256","p93fctvk","2023-10-16T06:52:01.000Z","908","2023-10-16T07:07:09.000Z","r005","-","NVIDIA A40","finished","2023-10-16T07:07:09.000Z","01/15, plot","xiang-pan","","","","","5ed7e922542e3df5e2053576cfbc7088cb7b4128","https://github.com/Xiang-Pan/DeepDG/tree/5ed7e922542e3df5e2053576cfbc7088cb7b4128","1","0.01","256","0","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5199216604232788","59","5999","0.7366818873668188","","","","","","","","0.7503805175038052","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=256","oy6kzouv","2023-10-16T03:41:57.000Z","4434","2023-10-16T04:55:51.000Z","r001","-","NVIDIA A40","finished","2023-10-16T04:55:51.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","1","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5442641973495483","59","5999","0.5939849624060151","","","","","","","","0.599624060150376","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=256","oo5htnxd","2023-10-16T03:28:05.000Z","4457","2023-10-16T04:42:22.000Z","d001","-","NVIDIA A40","finished","2023-10-16T04:42:22.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","4","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.8399876356124878","59","5999","0.693609022556391","","","","","","","","0.706766917293233","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=256","nzks8rm8","2023-10-16T04:35:29.000Z","830","2023-10-16T04:49:19.000Z","r002","-","NVIDIA A40","finished","2023-10-16T04:49:19.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","256","0","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3632414042949677","59","5999","0.7011834319526628","","","","","","","","0.7233727810650887","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=256","nykckp87","2023-10-16T04:25:58.000Z","793","2023-10-16T04:39:11.000Z","j003","-","NVIDIA A40","finished","2023-10-16T04:39:11.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","256","0","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.517057478427887","59","5999","0.7366863905325444","","","","","","","","0.7411242603550295","0.6775147928994083"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=256","nxsfs6b7","2023-10-16T04:00:01.000Z","1035","2023-10-16T04:17:16.000Z","e002","-","NVIDIA A40","finished","2023-10-16T04:17:16.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","256","4","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3350662291049957","59","5999","0.7366818873668188","","","","","","","","0.7534246575342466","0.6757990867579908"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=256","nx6vq3t0","2023-10-16T06:29:31.000Z","942","2023-10-16T06:45:13.000Z","r003","-","NVIDIA A40","finished","2023-10-16T06:45:13.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","256","1","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.7703028321266174","59","5999","0.7290715372907154","","","","","","","","0.7427701674277016","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=256","nnkqskbz","2023-10-16T07:22:36.000Z","736","2023-10-16T07:34:52.000Z","r005","-","NVIDIA A40","finished","2023-10-16T07:34:52.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","2","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5116892457008362","59","5999","0.7041420118343196","","","","","","","","0.7130177514792899","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=256","n5i1c6qf","2023-10-16T03:20:57.000Z","748","2023-10-16T03:33:25.000Z","j001","-","NVIDIA A40","finished","2023-10-16T03:33:25.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","3","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.082838535308838","59","5999","0.6819787985865724","","","","","","","","0.7067137809187279","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=256","n1vlwq4c","2023-10-16T04:36:16.000Z","758","2023-10-16T04:48:54.000Z","f003","-","NVIDIA A40","finished","2023-10-16T04:48:54.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","256","1","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5902398824691772","59","5999","0.6997041420118343","","","","","","","","0.7159763313609467","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=256","miw4kbi6","2023-10-16T03:12:15.000Z","1130","2023-10-16T03:31:05.000Z","r003","-","NVIDIA A40","finished","2023-10-16T03:31:05.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","3","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.03698205575346947","59","5999","0.950530035335689","","","","","","","","0.96113074204947","0.950530035335689"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=256","l9v5xb1l","2023-10-16T06:39:56.000Z","6308","2023-10-16T08:25:04.000Z","c001","-","NVIDIA A30","finished","2023-10-16T08:25:04.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","256","0","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.8452723026275635","59","5999","0.6917293233082706","","","","","","","","0.7030075187969925","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=256","kuj2gu5e","2023-10-16T03:41:57.000Z","4654","2023-10-16T04:59:31.000Z","r001","-","NVIDIA A40","finished","2023-10-16T04:59:31.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","0","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.5544919967651367","59","5999","0.6071428571428571","","","","","","","","0.6203007518796992","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=256","kufc9e5v","2023-10-16T05:07:10.000Z","1085","2023-10-16T05:25:15.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:25:15.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","256","2","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.313840389251709","59","5999","0.950530035335689","","","","","","","","0.9575971731448764","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=256","kbil60qk","2023-10-16T03:12:15.000Z","906","2023-10-16T03:27:21.000Z","r003","-","NVIDIA A40","finished","2023-10-16T03:27:21.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","4","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.11722850054502489","59","5999","0.96113074204947","","","","","","","","0.96113074204947","0.950530035335689"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=256","jxlex8t3","2023-10-16T03:59:47.000Z","945","2023-10-16T04:15:32.000Z","f003","-","NVIDIA A40","finished","2023-10-16T04:15:32.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","256","3","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5028460025787354","59","5999","0.7473363774733638","","","","","","","","0.7579908675799086","0.6757990867579908"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=256","jvckdhey","2023-10-16T04:43:22.000Z","791","2023-10-16T04:56:33.000Z","e002","-","NVIDIA A40","finished","2023-10-16T04:56:33.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","256","1","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.8148716688156128","59","5999","0.4778106508875739","","","","","","","","0.4866863905325444","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=256","jg6wlyef","2023-10-16T03:28:09.000Z","4606","2023-10-16T04:44:55.000Z","b001","-","NVIDIA A40","finished","2023-10-16T04:44:55.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","3","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6480286121368408","59","5999","0.6879699248120301","","","","","","","","0.7030075187969925","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=256","j8q1muia","2023-10-16T03:43:30.000Z","3789","2023-10-16T04:46:39.000Z","f003","-","NVIDIA A40","finished","2023-10-16T04:46:39.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","4","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.4890358448028564","59","5999","0.5977443609022557","","","","","","","","0.6109022556390977","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=256","iqxhyyt6","2023-10-16T04:14:30.000Z","966","2023-10-16T04:30:36.000Z","w002","-","NVIDIA A40","finished","2023-10-16T04:30:36.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","256","1","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4586762189865112","59","5999","0.7321156773211568","","","","","","","","0.7473363774733638","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=256","ibilahwl","2023-10-16T06:29:31.000Z","4378","2023-10-16T07:42:29.000Z","r003","-","NVIDIA A40","finished","2023-10-16T07:42:29.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","256","2","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5209326148033142","59","5999","0.6842105263157895","","","","","","","","0.6898496240601504","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=256","i3n3lr6r","2023-10-16T04:15:39.000Z","1141","2023-10-16T04:34:40.000Z","j004","-","NVIDIA A40","finished","2023-10-16T04:34:40.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","256","3","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5440140962600708","59","5999","0.7336377473363774","","","","","","","","0.7488584474885844","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=256","hwf59zdc","2023-10-16T05:07:10.000Z","1071","2023-10-16T05:25:01.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:25:01.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","256","1","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.07988209277391434","59","5999","0.939929328621908","","","","","","","","0.9540636042402828","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=256","hvnczqcw","2023-10-16T03:23:05.000Z","4417","2023-10-16T04:36:42.000Z","w001","-","NVIDIA A40","finished","2023-10-16T04:36:42.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","1","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.25786349177360535","59","5999","0.7124060150375939","","","","","","","","0.7161654135338346","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=256","hv2cigk3","2023-10-16T04:36:15.000Z","805","2023-10-16T04:49:40.000Z","r005","-","NVIDIA A40","finished","2023-10-16T04:49:40.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","256","2","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.351123183965683","59","5999","0.727810650887574","","","","","","","","0.7396449704142012","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=256","hdro2s1m","2023-10-16T06:43:27.000Z","1132","2023-10-16T07:02:19.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T07:02:19.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","256","0","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6091844439506531","59","5999","0.7071005917159763","","","","","","","","0.7130177514792899","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=256","h9rhhgsq","2023-10-16T04:15:39.000Z","1055","2023-10-16T04:33:14.000Z","r001","-","NVIDIA A40","finished","2023-10-16T04:33:14.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","256","4","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2662382125854492","59","5999","0.7351598173515982","","","","","","","","0.7503805175038052","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=256","h5cfmr3c","2023-10-16T03:23:05.000Z","4662","2023-10-16T04:40:47.000Z","w001","-","NVIDIA A40","finished","2023-10-16T04:40:47.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","0","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6006317138671875","59","5999","0.7199248120300752","","","","","","","","0.7293233082706767","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=256","grgvw3la","2023-10-16T06:23:57.000Z","867","2023-10-16T06:38:24.000Z","c001","-","NVIDIA A30","finished","2023-10-16T06:38:24.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","256","3","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4341791570186615","59","5999","0.6923076923076923","","","","","","","","0.7026627218934911","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=256","g9xuq5ab","2023-10-16T03:42:54.000Z","4535","2023-10-16T04:58:29.000Z","r005","-","NVIDIA A40","finished","2023-10-16T04:58:29.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","3","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.1606910228729248","59","5999","0.6090225563909775","","","","","","","","0.6109022556390977","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=256","g8pl0fti","2023-10-16T03:12:15.000Z","933","2023-10-16T03:27:48.000Z","e002","-","NVIDIA A40","finished","2023-10-16T03:27:48.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","1","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.017593950033187866","59","5999","0.9681978798586572","","","","","","","","0.9823321554770318","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=256","g3hwpirr","2023-10-16T03:27:52.000Z","4425","2023-10-16T04:41:37.000Z","r003","-","NVIDIA A40","finished","2023-10-16T04:41:37.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","2","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3774791657924652","59","5999","0.6879699248120301","","","","","","","","0.6917293233082706","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=256","entrfk7c","2023-10-16T03:56:34.000Z","1248","2023-10-16T04:17:22.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T04:17:22.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","0","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2912940979003906","59","5999","0.7351598173515982","","","","","","","","0.741248097412481","0.6742770167427702"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=256","ditgy1qp","2023-10-16T04:43:21.000Z","828","2023-10-16T04:57:09.000Z","d001","-","NVIDIA A40","finished","2023-10-16T04:57:09.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","256","0","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.8134278059005735","59","5999","0.4718934911242604","","","","","","","","0.4822485207100592","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=256","dg3fgsa7","2023-10-16T03:27:52.000Z","4439","2023-10-16T04:41:51.000Z","r003","-","NVIDIA A40","finished","2023-10-16T04:41:51.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","1","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.29788073897361755","59","5999","0.6860902255639098","","","","","","","","0.693609022556391","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=256","bnuo57xb","2023-10-16T04:25:57.000Z","796","2023-10-16T04:39:13.000Z","j004","-","NVIDIA A40","finished","2023-10-16T04:39:13.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","256","1","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6330830454826355","59","5999","0.7233727810650887","","","","","","","","0.7292899408284024","0.6775147928994083"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=256","b0wcl0vf","2023-10-16T04:43:45.000Z","785","2023-10-16T04:56:50.000Z","e002","-","NVIDIA A40","finished","2023-10-16T04:56:50.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","256","4","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.805830717086792","59","5999","0.4807692307692308","","","","","","","","0.485207100591716","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=256","avbi9u6p","2023-10-16T07:02:41.000Z","1507","2023-10-16T07:27:48.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T07:27:48.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","3","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.7112694382667542","59","5999","0.7336377473363774","","","","","","","","0.7397260273972602","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=256","akivonrh","2023-10-16T03:24:50.000Z","4950","2023-10-16T04:47:20.000Z","c001","-","NVIDIA A30","finished","2023-10-16T04:47:20.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","3","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5555105209350586","59","5999","0.7161654135338346","","","","","","","","0.7274436090225563","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=256","a4deztms","2023-10-16T06:36:05.000Z","4401","2023-10-16T07:49:26.000Z","r005","-","NVIDIA A40","finished","2023-10-16T07:49:26.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","256","1","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.32161858677864075","59","5999","0.6898496240601504","","","","","","","","0.7011278195488722","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=256","9ehdm9as","2023-10-16T04:26:14.000Z","1190","2023-10-16T04:46:04.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T04:46:04.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","256","4","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.17277421057224274","59","5999","0.7233727810650887","","","","","","","","0.7233727810650887","0.6760355029585798"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=256","8n1e7wje","2023-10-16T03:20:59.000Z","716","2023-10-16T03:32:55.000Z","r004","-","NVIDIA A40","finished","2023-10-16T03:32:55.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","4","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.0890920162200928","59","5999","0.6607773851590106","","","","","","","","0.6996466431095406","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=256","7t6qm5uc","2023-10-16T03:12:15.000Z","977","2023-10-16T03:28:32.000Z","r002","-","NVIDIA A40","finished","2023-10-16T03:28:32.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","0","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.11407814919948578","59","5999","0.9469964664310954","","","","","","","","0.9575971731448764","0.950530035335689"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=256","7nbvfusm","2023-10-16T03:20:49.000Z","756","2023-10-16T03:33:25.000Z","j001","-","NVIDIA A40","finished","2023-10-16T03:33:25.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","0","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.0456887483596802","59","5999","0.7243816254416962","","","","","","","","0.7385159010600707","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=256","7ectb97y","2023-10-16T06:23:50.000Z","1131","2023-10-16T06:42:41.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:42:41.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","256","1","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.8014289140701294","59","5999","0.6967455621301775","","","","","","","","0.7115384615384616","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=256","72lkyqwc","2023-10-16T03:20:42.000Z","736","2023-10-16T03:32:58.000Z","j002","-","NVIDIA A40","finished","2023-10-16T03:32:58.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","1","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.9294880032539368","59","5999","0.7067137809187279","","","","","","","","0.7208480565371025","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=256","6dsvoogs","2023-10-16T03:12:15.000Z","905","2023-10-16T03:27:20.000Z","r003","-","NVIDIA A40","finished","2023-10-16T03:27:20.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","2","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2262153923511505","59","5999","0.939929328621908","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=256","6ar42qk5","2023-10-16T05:50:14.000Z","1003","2023-10-16T06:06:57.000Z","r003","-","NVIDIA A40","finished","2023-10-16T06:06:57.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","256","4","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.2375125885009766","59","5999","0.3637747336377473","","","","","","","","0.3698630136986301","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=256","61h4q5yw","2023-10-16T04:13:53.000Z","935","2023-10-16T04:29:28.000Z","r005","-","NVIDIA A40","finished","2023-10-16T04:29:28.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","256","0","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4379998743534088","59","5999","0.7245053272450532","","","","","","","","0.7427701674277016","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=256","4sffmlw3","2023-10-16T04:36:48.000Z","841","2023-10-16T04:50:49.000Z","e002","-","NVIDIA A40","finished","2023-10-16T04:50:49.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","256","4","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.08562900871038437","59","5999","0.7233727810650887","","","","","","","","0.7263313609467456","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=256","4qnzvjfx","2023-10-16T05:07:10.000Z","1080","2023-10-16T05:25:10.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:25:10.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","256","3","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.10768602043390274","59","5999","0.96113074204947","","","","","","","","0.9646643109540636","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=256","4e6s7j3f","2023-10-16T03:57:46.000Z","1037","2023-10-16T04:15:03.000Z","r001","-","NVIDIA A40","finished","2023-10-16T04:15:03.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","2","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.22214744985103607","59","5999","0.7427701674277016","","","","","","","","0.7579908675799086","0.6757990867579908"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=256","42x74wpn","2023-10-16T05:50:14.000Z","1013","2023-10-16T06:07:07.000Z","r003","-","NVIDIA A40","finished","2023-10-16T06:07:07.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","256","2","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.3503586053848269","59","5999","0.3485540334855403","","","","","","","","0.3576864535768645","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=256","3h4invu5","2023-10-16T05:06:46.000Z","702","2023-10-16T05:18:28.000Z","w002","-","NVIDIA A40","finished","2023-10-16T05:18:28.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","256","0","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.14916570484638214","59","5999","0.939929328621908","","","","","","","","0.96113074204947","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=256","2ucc81da","2023-10-16T07:08:31.000Z","741","2023-10-16T07:20:52.000Z","r003","-","NVIDIA A40","finished","2023-10-16T07:20:52.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","4","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.40389615297317505","59","5999","0.6997041420118343","","","","","","","","0.7085798816568047","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=256","2h84i17m","2023-10-16T05:09:49.000Z","1082","2023-10-16T05:27:51.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:27:51.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","256","4","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.10438846051692964","59","5999","0.9434628975265018","","","","","","","","0.96113074204947","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=256","1m01p8y0","2023-10-16T07:03:26.000Z","4534","2023-10-16T08:19:00.000Z","r005","-","NVIDIA A40","finished","2023-10-16T08:19:00.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","4","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.9028263092041016","59","5999","0.6823308270676691","","","","","","","","0.6954887218045113","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=256","1hso6byj","2023-10-16T03:12:15.000Z","870","2023-10-16T03:26:45.000Z","e002","-","NVIDIA A40","finished","2023-10-16T03:26:45.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","3","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.03134725242853165","59","5999","0.978798586572438","","","","","","","","0.978798586572438","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=256","1dzjv18z","2023-10-16T07:16:33.000Z","4530","2023-10-16T08:32:03.000Z","r003","-","NVIDIA A40","finished","2023-10-16T08:32:03.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","3","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.9697876572608948","59","5999","0.6860902255639098","","","","","","","","0.7030075187969925","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=256","1d24e69q","2023-10-16T03:27:53.000Z","4474","2023-10-16T04:42:27.000Z","d001","-","NVIDIA A40","finished","2023-10-16T04:42:27.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","0","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6668711304664612","59","5999","0.7124060150375939","","","","","","","","0.7218045112781954","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=256","0r9yubc9","2023-10-16T07:07:01.000Z","1338","2023-10-16T07:29:19.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T07:29:19.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","256","2","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.804493248462677","59","5999","0.7321156773211568","","","","","","","","0.7427701674277016","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=256","0naji3se","2023-10-16T04:15:04.000Z","1036","2023-10-16T04:32:20.000Z","j002","-","NVIDIA A40","finished","2023-10-16T04:32:20.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","256","2","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3046092391014099","59","5999","0.7473363774733638","","","","","","","","0.7503805175038052","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=256","0mu2vejl","2023-10-16T03:12:17.000Z","761","2023-10-16T03:24:58.000Z","f002","-","NVIDIA A40","finished","2023-10-16T03:24:58.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","4","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.05702191963791847","59","5999","0.9752650176678446","","","","","","","","0.978798586572438","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=256","0366rnne","2023-10-16T03:42:53.000Z","3608","2023-10-16T04:43:01.000Z","f002","-","NVIDIA A40","finished","2023-10-16T04:43:01.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","256","2","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=256","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.2508139610290527","59","5999","0.6052631578947368","","","","","","","","0.618421052631579","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=128","zuaz04d7","2023-10-16T05:06:46.000Z","698","2023-10-16T05:18:24.000Z","r005","-","NVIDIA A40","finished","2023-10-16T05:18:24.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","128","0","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3242858946323395","59","5999","0.9363957597173144","","","","","","","","0.9434628975265018","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=128","zaym34iw","2023-10-16T03:37:57.000Z","4675","2023-10-16T04:55:52.000Z","r005","-","NVIDIA A40","finished","2023-10-16T04:55:52.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","0","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.1175267696380615","59","5999","0.6015037593984962","","","","","","","","0.6146616541353384","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=128","ytz2vzlu","2023-10-16T04:34:45.000Z","1150","2023-10-16T04:53:55.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T04:53:55.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","128","1","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.374517560005188","59","5999","0.665680473372781","","","","","","","","0.6878698224852071","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=128","yfkrfxen","2023-10-16T07:27:23.000Z","744","2023-10-16T07:39:47.000Z","b001","-","NVIDIA A40","finished","2023-10-16T07:39:47.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","2","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5060737133026123","59","5999","0.6923076923076923","","","","","","","","0.7026627218934911","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=128","wtun0qoc","2023-10-16T03:41:42.000Z","4520","2023-10-16T04:57:02.000Z","e001","-","NVIDIA A40","finished","2023-10-16T04:57:02.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","4","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6285824179649353","59","5999","0.6127819548872181","","","","","","","","0.6278195488721805","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=128","wk8xvb65","2023-10-16T03:23:05.000Z","4541","2023-10-16T04:38:46.000Z","b003","-","NVIDIA A40","finished","2023-10-16T04:38:46.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","3","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3513723909854889","59","5999","0.6879699248120301","","","","","","","","0.693609022556391","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=128","wcwdvg95","2023-10-16T06:23:50.000Z","5950","2023-10-16T08:03:00.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:03:00.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","128","1","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6049519777297974","59","5999","0.6729323308270677","","","","","","","","0.6860902255639098","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=128","vwu10dsq","2023-10-16T03:54:15.000Z","960","2023-10-16T04:10:15.000Z","r001","-","NVIDIA A40","finished","2023-10-16T04:10:15.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","4","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.11714991182088852","59","5999","0.7214611872146118","","","","","","","","0.741248097412481","0.6757990867579908"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=128","vj5fw0xn","2023-10-16T04:35:00.000Z","799","2023-10-16T04:48:19.000Z","j004","-","NVIDIA A40","finished","2023-10-16T04:48:19.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","128","3","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.17950545251369476","59","5999","0.665680473372781","","","","","","","","0.6878698224852071","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=128","vcnrfd6g","2023-10-16T05:06:46.000Z","690","2023-10-16T05:18:16.000Z","w002","-","NVIDIA A40","finished","2023-10-16T05:18:16.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","128","4","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02055172622203827","59","5999","0.950530035335689","","","","","","","","0.950530035335689","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=128","uw0jvai6","2023-10-16T03:53:29.000Z","887","2023-10-16T04:08:16.000Z","r003","-","NVIDIA A40","finished","2023-10-16T04:08:16.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","0","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.12362144142389296","59","5999","0.7123287671232876","","","","","","","","0.726027397260274","0.6757990867579908"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=128","uq4wko1q","2023-10-16T05:58:56.000Z","1107","2023-10-16T06:17:23.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:17:23.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","128","0","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.27846622467041016","59","5999","0.7159763313609467","","","","","","","","0.7263313609467456","0.6760355029585798"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=128","ugguwyr9","2023-10-16T03:53:57.000Z","943","2023-10-16T04:09:40.000Z","j002","-","NVIDIA A40","finished","2023-10-16T04:09:40.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","2","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.21886713802814484","59","5999","0.7366818873668188","","","","","","","","0.7366818873668188","0.6757990867579908"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=128","uebyuwwm","2023-10-16T04:12:42.000Z","914","2023-10-16T04:27:56.000Z","j004","-","NVIDIA A40","finished","2023-10-16T04:27:56.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","128","0","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3785962164402008","59","5999","0.7123287671232876","","","","","","","","0.7214611872146118","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=128","t9e120uv","2023-10-16T03:41:43.000Z","5742","2023-10-16T05:17:25.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:17:25.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","3","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.7780708074569702","59","5999","0.6127819548872181","","","","","","","","0.618421052631579","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=128","su2fmeqn","2023-10-16T04:34:44.000Z","797","2023-10-16T04:48:01.000Z","j002","-","NVIDIA A40","finished","2023-10-16T04:48:01.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","128","2","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.19786326587200165","59","5999","0.7115384615384616","","","","","","","","0.7292899408284024","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=128","sp9o47di","2023-10-16T03:23:05.000Z","4591","2023-10-16T04:39:36.000Z","w001","-","NVIDIA A40","finished","2023-10-16T04:39:36.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","4","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.18151742219924927","59","5999","0.6710526315789473","","","","","","","","0.6879699248120301","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=128","s6qpydiu","2023-10-16T03:23:05.000Z","4756","2023-10-16T04:42:21.000Z","b003","-","NVIDIA A40","finished","2023-10-16T04:42:21.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","0","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3609556257724762","59","5999","0.6954887218045113","","","","","","","","0.7030075187969925","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=128","rw6i0879","2023-10-16T04:13:54.000Z","947","2023-10-16T04:29:41.000Z","r002","-","NVIDIA A40","finished","2023-10-16T04:29:41.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","128","3","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.24043262004852295","59","5999","0.7427701674277016","","","","","","","","0.7503805175038052","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=128","rt4hn13u","2023-10-16T03:23:05.000Z","4633","2023-10-16T04:40:18.000Z","b003","-","NVIDIA A40","finished","2023-10-16T04:40:18.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","1","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.23250165581703183","59","5999","0.6992481203007519","","","","","","","","0.7030075187969925","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=128","rswezpk3","2023-10-16T04:42:13.000Z","806","2023-10-16T04:55:39.000Z","r003","-","NVIDIA A40","finished","2023-10-16T04:55:39.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","128","1","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.3691295385360718","59","5999","0.4911242603550296","","","","","","","","0.5","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=128","r3tdl302","2023-10-16T05:55:12.000Z","1269","2023-10-16T06:16:21.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:16:21.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","128","4","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.0642131567001345","59","5999","0.365296803652968","","","","","","","","0.365296803652968","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=128","qeee6fhp","2023-10-16T06:23:50.000Z","4571","2023-10-16T07:40:01.000Z","r005","-","NVIDIA A40","finished","2023-10-16T07:40:01.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","128","4","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4831704795360565","59","5999","0.693609022556391","","","","","","","","0.693609022556391","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=128","pwftw6iv","2023-10-16T03:27:35.000Z","4543","2023-10-16T04:43:18.000Z","e002","-","NVIDIA A40","finished","2023-10-16T04:43:18.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","4","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.17984358966350555","59","5999","0.6616541353383458","","","","","","","","0.6691729323308271","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=128","ppv0civn","2023-10-16T04:13:53.000Z","974","2023-10-16T04:30:07.000Z","r004","-","NVIDIA A40","finished","2023-10-16T04:30:07.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","128","4","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.16770653426647186","59","5999","0.7397260273972602","","","","","","","","0.7397260273972602","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=128","p6303c7u","2023-10-16T03:12:15.000Z","788","2023-10-16T03:25:23.000Z","r001","-","NVIDIA A40","finished","2023-10-16T03:25:23.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","1","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.009274833835661411","59","5999","0.939929328621908","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=128","p1k4sqxu","2023-10-16T03:41:28.000Z","4167","2023-10-16T04:50:55.000Z","e001","-","NVIDIA A40","finished","2023-10-16T04:50:55.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","2","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.4353548288345337","59","5999","0.6278195488721805","","","","","","","","0.6278195488721805","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=128","oktwr4lb","2023-10-16T03:12:15.000Z","840","2023-10-16T03:26:15.000Z","r002","-","NVIDIA A40","finished","2023-10-16T03:26:15.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","3","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.013284845277667046","59","5999","0.939929328621908","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=128","nwk99di1","2023-10-16T06:43:34.000Z","5864","2023-10-16T08:21:18.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:21:18.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","128","3","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6165388822555542","59","5999","0.6860902255639098","","","","","","","","0.6954887218045113","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=128","njnhv6ez","2023-10-16T06:32:48.000Z","732","2023-10-16T06:45:00.000Z","r005","-","NVIDIA A40","finished","2023-10-16T06:45:00.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","128","0","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6004591584205627","59","5999","0.6878698224852071","","","","","","","","0.6967455621301775","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=128","n74aqbcj","2023-10-16T03:27:43.000Z","4344","2023-10-16T04:40:07.000Z","d001","-","NVIDIA A40","finished","2023-10-16T04:40:07.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","3","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3452717661857605","59","5999","0.6973684210526315","","","","","","","","0.7086466165413534","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=128","mc5ppew1","2023-10-16T05:06:46.000Z","698","2023-10-16T05:18:24.000Z","w002","-","NVIDIA A40","finished","2023-10-16T05:18:24.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","128","3","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.32064229249954224","59","5999","0.9540636042402828","","","","","","","","0.9646643109540636","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=128","lq01cmxk","2023-10-16T05:06:46.000Z","703","2023-10-16T05:18:29.000Z","r005","-","NVIDIA A40","finished","2023-10-16T05:18:29.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","128","1","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.03620968386530876","59","5999","0.911660777385159","","","","","","","","0.9328621908127208","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=128","ku5ezk30","2023-10-16T06:45:10.000Z","733","2023-10-16T06:57:23.000Z","r005","-","NVIDIA A40","finished","2023-10-16T06:57:23.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","128","3","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.797727644443512","59","5999","0.6982248520710059","","","","","","","","0.7041420118343196","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=128","ktp2i9cv","2023-10-16T03:20:49.000Z","734","2023-10-16T03:33:03.000Z","j001","-","NVIDIA A40","finished","2023-10-16T03:33:03.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","4","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.7669981122016907","59","5999","0.7031802120141343","","","","","","","","0.7102473498233216","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=128","jnc5ecxf","2023-10-16T04:12:44.000Z","999","2023-10-16T04:29:23.000Z","r002","-","NVIDIA A40","finished","2023-10-16T04:29:23.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","128","1","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1166488528251648","59","5999","0.7168949771689498","","","","","","","","0.7168949771689498","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=128","iru2r14w","2023-10-16T04:42:52.000Z","830","2023-10-16T04:56:42.000Z","d001","-","NVIDIA A40","finished","2023-10-16T04:56:42.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","128","3","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","2.1618804931640625","59","5999","0.4778106508875739","","","","","","","","0.4955621301775148","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=128","ilk1ry07","2023-10-16T04:35:00.000Z","818","2023-10-16T04:48:38.000Z","j004","-","NVIDIA A40","finished","2023-10-16T04:48:38.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","128","4","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.23184090852737427","59","5999","0.7026627218934911","","","","","","","","0.7056213017751479","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=128","iarwwebg","2023-10-16T03:20:39.000Z","730","2023-10-16T03:32:49.000Z","j002","-","NVIDIA A40","finished","2023-10-16T03:32:49.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","1","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.8780897855758667","59","5999","0.6996466431095406","","","","","","","","0.7067137809187279","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=128","htenrst1","2023-10-16T03:38:14.000Z","3768","2023-10-16T04:41:02.000Z","f002","-","NVIDIA A40","finished","2023-10-16T04:41:02.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","1","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.7719261646270752","59","5999","0.5939849624060151","","","","","","","","0.5939849624060151","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=128","hivaq0w5","2023-10-16T04:25:56.000Z","787","2023-10-16T04:39:03.000Z","j001","-","NVIDIA A40","finished","2023-10-16T04:39:03.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","128","3","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.30527791380882263","59","5999","0.6967455621301775","","","","","","","","0.7115384615384616","0.6775147928994083"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=128","gi2wlpn0","2023-10-16T03:12:15.000Z","810","2023-10-16T03:25:45.000Z","e001","-","NVIDIA A40","finished","2023-10-16T03:25:45.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","1","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.006127285305410624","59","5999","0.96113074204947","","","","","","","","0.9681978798586572","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=128","fz7zdg9a","2023-10-16T05:36:52.000Z","1066","2023-10-16T05:54:38.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:54:38.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","128","0","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3241702914237976","59","5999","0.9363957597173144","","","","","","","","0.9434628975265018","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=128","fvs2k1bt","2023-10-16T06:23:50.000Z","1255","2023-10-16T06:44:45.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:44:45.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","128","2","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5050078630447388","59","5999","0.726027397260274","","","","","","","","0.7351598173515982","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=128","ejks43fj","2023-10-16T03:12:15.000Z","861","2023-10-16T03:26:36.000Z","r002","-","NVIDIA A40","finished","2023-10-16T03:26:36.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","4","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.10425230115652084","59","5999","0.950530035335689","","","","","","","","0.9575971731448764","0.950530035335689"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=128","edyjj3iv","2023-10-16T03:20:39.000Z","727","2023-10-16T03:32:46.000Z","j002","-","NVIDIA A40","finished","2023-10-16T03:32:46.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","2","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.892788290977478","59","5999","0.6749116607773852","","","","","","","","0.6996466431095406","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=128","e9tn8f8g","2023-10-16T04:42:05.000Z","792","2023-10-16T04:55:17.000Z","r003","-","NVIDIA A40","finished","2023-10-16T04:55:17.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","128","0","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.4591054916381836","59","5999","0.45710059171597633","","","","","","","","0.4792899408284024","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=128","dhyywbha","2023-10-16T03:27:16.000Z","4540","2023-10-16T04:42:56.000Z","d001","-","NVIDIA A40","finished","2023-10-16T04:42:56.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","0","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4274558126926422","59","5999","0.6785714285714286","","","","","","","","0.6879699248120301","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=128","dglllp8d","2023-10-16T06:45:41.000Z","945","2023-10-16T07:01:26.000Z","r003","-","NVIDIA A40","finished","2023-10-16T07:01:26.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","128","4","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3802613019943238","59","5999","0.7366818873668188","","","","","","","","0.7366818873668188","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=128","d5scp2ym","2023-10-16T03:54:15.000Z","956","2023-10-16T04:10:11.000Z","e001","-","NVIDIA A40","finished","2023-10-16T04:10:11.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","3","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2991255819797516","59","5999","0.7382039573820396","","","","","","","","0.7473363774733638","0.6757990867579908"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=128","d2hj46dr","2023-10-16T04:25:55.000Z","778","2023-10-16T04:38:53.000Z","e001","-","NVIDIA A40","finished","2023-10-16T04:38:53.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","128","1","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.47390538454055786","59","5999","0.6863905325443787","","","","","","","","0.7100591715976331","0.6775147928994083"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=128","d04bmphl","2023-10-16T03:19:54.000Z","730","2023-10-16T03:32:04.000Z","r003","-","NVIDIA A40","finished","2023-10-16T03:32:04.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","0","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.14353346824646","59","5999","0.7208480565371025","","","","","","","","0.7314487632508834","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=128","ci355zb4","2023-10-16T03:12:15.000Z","804","2023-10-16T03:25:39.000Z","r001","-","NVIDIA A40","finished","2023-10-16T03:25:39.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","0","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.10114921629428864","59","5999","0.92226148409894","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=128","ca6jvpsb","2023-10-16T03:27:02.000Z","4200","2023-10-16T04:37:02.000Z","r002","-","NVIDIA A40","finished","2023-10-16T04:37:02.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","2","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4969743490219116","59","5999","0.6654135338345865","","","","","","","","0.6879699248120301","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=128","c1hzrpy9","2023-10-16T04:25:56.000Z","781","2023-10-16T04:38:57.000Z","e002","-","NVIDIA A40","finished","2023-10-16T04:38:57.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","128","2","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.12285907566547394","59","5999","0.7071005917159763","","","","","","","","0.7159763313609467","0.6775147928994083"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=128","bh3ketet","2023-10-16T06:23:50.000Z","5406","2023-10-16T07:53:56.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T07:53:56.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","128","2","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6047340631484985","59","5999","0.6691729323308271","","","","","","","","0.6954887218045113","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=128","ayxsx0d0","2023-10-16T03:20:49.000Z","727","2023-10-16T03:32:56.000Z","j001","-","NVIDIA A40","finished","2023-10-16T03:32:56.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","3","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.309847354888916","59","5999","0.6890459363957597","","","","","","","","0.6996466431095406","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=128","alxlkz3o","2023-10-16T05:50:35.000Z","1202","2023-10-16T06:10:37.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:10:37.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","128","0","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.2114660739898682","59","5999","0.3470319634703196","","","","","","","","0.3515981735159817","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=128","9voosfq7","2023-10-16T04:13:54.000Z","977","2023-10-16T04:30:11.000Z","j004","-","NVIDIA A40","finished","2023-10-16T04:30:11.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","128","2","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3050094544887543","59","5999","0.7321156773211568","","","","","","","","0.7336377473363774","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=128","9pnehchw","2023-10-16T03:12:15.000Z","796","2023-10-16T03:25:31.000Z","e001","-","NVIDIA A40","finished","2023-10-16T03:25:31.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","2","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.022629085928201675","59","5999","0.96113074204947","","","","","","","","0.96113074204947","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=128","9axf8l92","2023-10-16T05:36:52.000Z","1058","2023-10-16T05:54:30.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:54:30.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","128","1","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.03620968014001846","59","5999","0.911660777385159","","","","","","","","0.9328621908127208","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=128","919jvyf2","2023-10-16T04:42:52.000Z","809","2023-10-16T04:56:21.000Z","d001","-","NVIDIA A40","finished","2023-10-16T04:56:21.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","128","4","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","2.700119733810425","59","5999","0.4792899408284024","","","","","","","","0.4807692307692308","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=128","8xsrqxa1","2023-10-16T03:12:21.000Z","899","2023-10-16T03:27:20.000Z","d001","-","NVIDIA A40","finished","2023-10-16T03:27:20.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","0","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.049139466136693954","59","5999","0.9540636042402828","","","","","","","","0.9646643109540636","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=128","7vjvymdy","2023-10-16T04:34:34.000Z","1154","2023-10-16T04:53:48.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T04:53:48.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","128","0","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1711093932390213","59","5999","0.6878698224852071","","","","","","","","0.7100591715976331","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=128","7klnp3ax","2023-10-16T04:25:57.000Z","777","2023-10-16T04:38:54.000Z","j002","-","NVIDIA A40","finished","2023-10-16T04:38:54.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","128","4","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.189362108707428","59","5999","0.6834319526627219","","","","","","","","0.6967455621301775","0.6775147928994083"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=128","7g310ntu","2023-10-16T03:23:05.000Z","4229","2023-10-16T04:33:34.000Z","b003","-","NVIDIA A40","finished","2023-10-16T04:33:34.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","2","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.27475666999816895","59","5999","0.6842105263157895","","","","","","","","0.7030075187969925","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=128","6wxjhfov","2023-10-16T03:12:15.000Z","814","2023-10-16T03:25:49.000Z","e001","-","NVIDIA A40","finished","2023-10-16T03:25:49.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","3","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.027410214766860008","59","5999","0.96113074204947","","","","","","","","0.9681978798586572","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=128","6m74adj5","2023-10-16T05:51:07.000Z","1245","2023-10-16T06:11:52.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:11:52.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","128","2","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.2978850603103638","59","5999","0.3333333333333333","","","","","","","","0.3424657534246575","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=128","6fgeqnu3","2023-10-16T03:12:15.000Z","795","2023-10-16T03:25:30.000Z","r001","-","NVIDIA A40","finished","2023-10-16T03:25:30.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","2","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02295571006834507","59","5999","0.9151943462897526","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=128","5qgvrer2","2023-10-16T07:07:01.000Z","1248","2023-10-16T07:27:49.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T07:27:49.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","3","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4442383944988251","59","5999","0.730593607305936","","","","","","","","0.7427701674277016","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=128","5m8yhohc","2023-10-16T05:06:46.000Z","698","2023-10-16T05:18:24.000Z","w002","-","NVIDIA A40","finished","2023-10-16T05:18:24.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","128","2","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.09416567534208298","59","5999","0.9328621908127208","","","","","","","","0.9363957597173144","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=128","58zvzs8o","2023-10-16T06:24:21.000Z","1120","2023-10-16T06:43:01.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:43:01.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","128","4","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5969125628471375","59","5999","0.6819526627218935","","","","","","","","0.6878698224852071","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=128","58z3etsw","2023-10-16T05:37:13.000Z","735","2023-10-16T05:49:28.000Z","b001","-","NVIDIA A40","finished","2023-10-16T05:49:28.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","128","2","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.09416567534208298","59","5999","0.9328621908127208","","","","","","","","0.9363957597173144","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=128","55yupiem","2023-10-16T05:37:13.000Z","725","2023-10-16T05:49:18.000Z","b001","-","NVIDIA A40","finished","2023-10-16T05:49:18.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","128","4","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02055172622203827","59","5999","0.950530035335689","","","","","","","","0.950530035335689","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=128","4sk5v167","2023-10-16T03:27:05.000Z","4540","2023-10-16T04:42:45.000Z","e002","-","NVIDIA A40","finished","2023-10-16T04:42:45.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","1","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.22257256507873535","59","5999","0.6860902255639098","","","","","","","","0.7011278195488722","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=128","4s5zyvt0","2023-10-16T04:42:25.000Z","798","2023-10-16T04:55:43.000Z","r002","-","NVIDIA A40","finished","2023-10-16T04:55:43.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","128","2","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.619045972824097","59","5999","0.5044378698224852","","","","","","","","0.5103550295857988","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=128","4rz55l3k","2023-10-16T06:23:50.000Z","1103","2023-10-16T06:42:13.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:42:13.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","128","1","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5228963494300842","59","5999","0.6834319526627219","","","","","","","","0.6982248520710059","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=128","4nqriram","2023-10-16T05:58:25.000Z","913","2023-10-16T06:13:38.000Z","r003","-","NVIDIA A40","finished","2023-10-16T06:13:38.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","128","3","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.2537283897399902","59","5999","0.3378995433789954","","","","","","","","0.350076103500761","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=128","4dbfcq78","2023-10-16T03:53:36.000Z","986","2023-10-16T04:10:02.000Z","r003","-","NVIDIA A40","finished","2023-10-16T04:10:02.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","1","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2831181585788727","59","5999","0.726027397260274","","","","","","","","0.7366818873668188","0.6757990867579908"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=128","3z74f00j","2023-10-16T05:37:13.000Z","751","2023-10-16T05:49:44.000Z","b001","-","NVIDIA A40","finished","2023-10-16T05:49:44.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","128","3","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.32064229249954224","59","5999","0.9540636042402828","","","","","","","","0.9646643109540636","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=128","3jgzktam","2023-10-16T05:50:14.000Z","1258","2023-10-16T06:11:12.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:11:12.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","128","1","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.3137925863265991","59","5999","0.4292237442922374","","","","","","","","0.4353120243531202","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=128","1wtig1p7","2023-10-16T06:45:10.000Z","1289","2023-10-16T07:06:39.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T07:06:39.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","128","1","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5491797924041748","59","5999","0.7275494672754946","","","","","","","","0.7321156773211568","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=128","1a6l5fmt","2023-10-16T03:12:15.000Z","803","2023-10-16T03:25:38.000Z","e001","-","NVIDIA A40","finished","2023-10-16T03:25:38.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","128","4","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.025725390762090683","59","5999","0.9540636042402828","","","","","","","","0.9575971731448764","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=128","11jdpv2g","2023-10-16T07:25:53.000Z","875","2023-10-16T07:40:28.000Z","r003","-","NVIDIA A40","finished","2023-10-16T07:40:28.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","128","0","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.541043221950531","59","5999","0.7199391171993912","","","","","","","","0.7321156773211568","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=128","02nyi0zj","2023-10-16T06:50:04.000Z","6100","2023-10-16T08:31:44.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:31:44.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","128","0","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=128","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6776106357574463","59","5999","0.6973684210526315","","","","","","","","0.7011278195488722","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=64","zkh84qwe","2023-10-16T04:34:03.000Z","1151","2023-10-16T04:53:14.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T04:53:14.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","64","3","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.026485435664653775","59","5999","0.6627218934911243","","","","","","","","0.6863905325443787","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=64","yqp8ou4g","2023-10-16T03:27:11.000Z","4906","2023-10-16T04:48:57.000Z","b001","-","NVIDIA A40","finished","2023-10-16T04:48:57.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","4","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.20284920930862427","59","5999","0.6447368421052632","","","","","","","","0.6578947368421053","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=64","ygxhpvvz","2023-10-16T03:26:46.000Z","4884","2023-10-16T04:48:10.000Z","b001","-","NVIDIA A40","finished","2023-10-16T04:48:10.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","1","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.16614238917827606","59","5999","0.6691729323308271","","","","","","","","0.6804511278195489","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=64","xyy48rux","2023-10-16T03:52:44.000Z","935","2023-10-16T04:08:19.000Z","e001","-","NVIDIA A40","finished","2023-10-16T04:08:19.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","1","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.050826385617256165","59","5999","0.6727549467275494","","","","","","","","0.6879756468797564","0.6757990867579908"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=64","xwkb1hx5","2023-10-16T06:55:35.000Z","4680","2023-10-16T08:13:35.000Z","b001","-","NVIDIA A40","finished","2023-10-16T08:13:35.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","4","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.462612509727478","59","5999","0.6823308270676691","","","","","","","","0.6860902255639098","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=64","xi2gzicy","2023-10-16T04:41:33.000Z","750","2023-10-16T04:54:03.000Z","f002","-","NVIDIA A40","finished","2023-10-16T04:54:03.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","64","2","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5760579109191895","59","5999","0.4881656804733728","","","","","","","","0.507396449704142","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=64","xbgwwe9v","2023-10-16T04:41:29.000Z","785","2023-10-16T04:54:34.000Z","j003","-","NVIDIA A40","finished","2023-10-16T04:54:34.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","64","3","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.3736755847930908","59","5999","0.4881656804733728","","","","","","","","0.5","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=64","x86oyg46","2023-10-16T05:06:46.000Z","698","2023-10-16T05:18:24.000Z","r005","-","NVIDIA A40","finished","2023-10-16T05:18:24.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","64","4","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.023235518485307693","59","5999","0.9187279151943464","","","","","","","","0.9328621908127208","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=64","wina845s","2023-10-16T05:51:07.000Z","1108","2023-10-16T06:09:35.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:09:35.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","64","1","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0949542224407196","59","5999","0.7085798816568047","","","","","","","","0.7218934911242604","0.6760355029585798"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=64","wfcp0bek","2023-10-16T04:10:21.000Z","907","2023-10-16T04:25:28.000Z","j004","-","NVIDIA A40","finished","2023-10-16T04:25:28.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","64","0","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.03473879396915436","59","5999","0.6788432267884322","","","","","","","","0.6940639269406392","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=64","vycpa5sx","2023-10-16T05:36:26.000Z","678","2023-10-16T05:47:44.000Z","r005","-","NVIDIA A40","finished","2023-10-16T05:47:44.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","64","1","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02096923254430294","59","5999","0.901060070671378","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=64","vstwqjmo","2023-10-16T04:41:45.000Z","772","2023-10-16T04:54:37.000Z","j002","-","NVIDIA A40","finished","2023-10-16T04:54:37.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","64","4","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.4911491870880127","59","5999","0.47337278106508873","","","","","","","","0.485207100591716","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=64","vo2okf2p","2023-10-16T05:06:46.000Z","706","2023-10-16T05:18:32.000Z","r005","-","NVIDIA A40","finished","2023-10-16T05:18:32.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","64","3","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.13686294853687286","59","5999","0.950530035335689","","","","","","","","0.9540636042402828","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=64","v850c4e1","2023-10-16T03:12:15.000Z","831","2023-10-16T03:26:06.000Z","j004","-","NVIDIA A40","finished","2023-10-16T03:26:06.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","0","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.014517038129270077","59","5999","0.9045936395759716","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=64","v3ec7brk","2023-10-16T05:36:26.000Z","690","2023-10-16T05:47:56.000Z","r005","-","NVIDIA A40","finished","2023-10-16T05:47:56.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","64","0","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1590019017457962","59","5999","0.9257950530035336","","","","","","","","0.9293286219081272","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=64","ujk1pemw","2023-10-16T03:26:50.000Z","4510","2023-10-16T04:42:00.000Z","r002","-","NVIDIA A40","finished","2023-10-16T04:42:00.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","3","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.12268479913473128","59","5999","0.6954887218045113","","","","","","","","0.7011278195488722","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=64","ty0gdknt","2023-10-16T03:22:37.000Z","4606","2023-10-16T04:39:23.000Z","j003","-","NVIDIA A40","finished","2023-10-16T04:39:23.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","4","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.20142541825771332","59","5999","0.6860902255639098","","","","","","","","0.6992481203007519","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=64","rpnffp8s","2023-10-16T03:33:53.000Z","4720","2023-10-16T04:52:33.000Z","j001","-","NVIDIA A40","finished","2023-10-16T04:52:33.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","0","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2880953252315521","59","5999","0.5808270676691729","","","","","","","","0.5902255639097744","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=64","rpce9act","2023-10-16T06:52:02.000Z","1115","2023-10-16T07:10:37.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T07:10:37.000Z","01/15, plot","xiang-pan","","","","","5ed7e922542e3df5e2053576cfbc7088cb7b4128","https://github.com/Xiang-Pan/DeepDG/tree/5ed7e922542e3df5e2053576cfbc7088cb7b4128","1","0.01","64","2","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.15405839681625366","59","5999","0.6804733727810651","","","","","","","","0.6967455621301775","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=64","rogvz26p","2023-10-16T03:18:10.000Z","691","2023-10-16T03:29:41.000Z","f002","-","NVIDIA A40","finished","2023-10-16T03:29:41.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","2","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.8102408647537231","59","5999","0.6749116607773852","","","","","","","","0.6996466431095406","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=64","remz1bhz","2023-10-16T04:21:59.000Z","933","2023-10-16T04:37:32.000Z","j002","-","NVIDIA A40","finished","2023-10-16T04:37:32.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","64","0","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.741046667098999","59","5999","0.3531202435312024","","","","","","","","0.3531202435312024","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=64","r9t1n2kj","2023-10-16T07:07:30.000Z","878","2023-10-16T07:22:08.000Z","r005","-","NVIDIA A40","finished","2023-10-16T07:22:08.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","0","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2274990677833557","59","5999","0.700152207001522","","","","","","","","0.7077625570776256","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=64","r33nm9r6","2023-10-16T04:10:55.000Z","1012","2023-10-16T04:27:47.000Z","e001","-","NVIDIA A40","finished","2023-10-16T04:27:47.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","64","2","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.025233570486307144","59","5999","0.7123287671232876","","","","","","","","0.7123287671232876","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=64","qx2mgbfy","2023-10-16T03:51:28.000Z","895","2023-10-16T04:06:23.000Z","r002","-","NVIDIA A40","finished","2023-10-16T04:06:23.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","0","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0354611873626709","59","5999","0.684931506849315","","","","","","","","0.69558599695586","0.6757990867579908"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=64","qq261ive","2023-10-16T05:50:37.000Z","977","2023-10-16T06:06:54.000Z","r005","-","NVIDIA A40","finished","2023-10-16T06:06:54.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","64","2","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.0704022645950315","59","5999","0.3287671232876712","","","","","","","","0.3363774733637747","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=64","qle5ho3p","2023-10-16T06:02:40.000Z","1107","2023-10-16T06:21:07.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:21:07.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","64","4","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.07961762696504593","59","5999","0.6597633136094675","","","","","","","","0.6834319526627219","0.6760355029585798"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=64","prq5uii3","2023-10-16T05:06:46.000Z","686","2023-10-16T05:18:12.000Z","r003","-","NVIDIA A40","finished","2023-10-16T05:18:12.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","64","0","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1590019017457962","59","5999","0.9257950530035336","","","","","","","","0.9293286219081272","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=64","p722609w","2023-10-16T03:18:24.000Z","714","2023-10-16T03:30:18.000Z","f003","-","NVIDIA A40","finished","2023-10-16T03:30:18.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","3","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.1885066032409668","59","5999","0.6784452296819788","","","","","","","","0.6996466431095406","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=64","owj2w1ft","2023-10-16T05:51:07.000Z","729","2023-10-16T06:03:16.000Z","r005","-","NVIDIA A40","finished","2023-10-16T06:03:16.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","64","3","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.08311035484075546","59","5999","0.6834319526627219","","","","","","","","0.6982248520710059","0.6775147928994083"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=64","nssdfi84","2023-10-16T03:53:01.000Z","957","2023-10-16T04:08:58.000Z","r004","-","NVIDIA A40","finished","2023-10-16T04:08:58.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","3","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.11457621306180954","59","5999","0.7336377473363774","","","","","","","","0.7427701674277016","0.6757990867579908"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=64","nshj6wt0","2023-10-16T07:35:22.000Z","1099","2023-10-16T07:53:41.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T07:53:41.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","3","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4659723341464996","59","5999","0.6568047337278107","","","","","","","","0.6834319526627219","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=64","nad1ty1r","2023-10-16T07:10:47.000Z","4847","2023-10-16T08:31:34.000Z","b001","-","NVIDIA A40","finished","2023-10-16T08:31:34.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","0","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.13177289068698883","59","5999","0.674812030075188","","","","","","","","0.6823308270676691","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=64","myx2l6t5","2023-10-16T03:12:21.000Z","734","2023-10-16T03:24:35.000Z","c001","-","NVIDIA A30","finished","2023-10-16T03:24:35.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","1","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.004187124781310558","59","5999","0.9469964664310954","","","","","","","","0.9540636042402828","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=64","moeyej8n","2023-10-16T07:11:03.000Z","1109","2023-10-16T07:29:32.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T07:29:32.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","4","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.41040682792663574","59","5999","0.6331360946745562","","","","","","","","0.6627218934911243","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=64","mn35ize1","2023-10-16T04:33:44.000Z","788","2023-10-16T04:46:52.000Z","e001","-","NVIDIA A40","finished","2023-10-16T04:46:52.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","64","1","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.10754513740539552","59","5999","0.6923076923076923","","","","","","","","0.7011834319526628","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=64","lp2bo0pa","2023-10-16T03:52:44.000Z","981","2023-10-16T04:09:05.000Z","j002","-","NVIDIA A40","finished","2023-10-16T04:09:05.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","2","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.08988915383815765","59","5999","0.7321156773211568","","","","","","","","0.7427701674277016","0.6757990867579908"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=64","lmv835cv","2023-10-16T06:57:36.000Z","4525","2023-10-16T08:13:01.000Z","b001","-","NVIDIA A40","finished","2023-10-16T08:13:01.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","3","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.20101457834243777","59","5999","0.693609022556391","","","","","","","","0.7011278195488722","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=64","l1vxxwpz","2023-10-16T03:12:22.000Z","865","2023-10-16T03:26:47.000Z","d001","-","NVIDIA A40","finished","2023-10-16T03:26:47.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","4","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.004475591704249382","59","5999","0.9187279151943464","","","","","","","","0.9293286219081272","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=64","l0ynl1xr","2023-10-16T03:18:24.000Z","714","2023-10-16T03:30:18.000Z","f003","-","NVIDIA A40","finished","2023-10-16T03:30:18.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","4","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5247352123260498","59","5999","0.6501766784452296","","","","","","","","0.6996466431095406","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=64","kyv1duvo","2023-10-16T03:12:15.000Z","827","2023-10-16T03:26:02.000Z","w002","-","NVIDIA A40","finished","2023-10-16T03:26:02.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","1","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6504623889923096","59","5999","0.7031802120141343","","","","","","","","0.7031802120141343","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=64","k8op4uv1","2023-10-16T03:53:01.000Z","811","2023-10-16T04:06:32.000Z","w002","-","NVIDIA A40","finished","2023-10-16T04:06:32.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","4","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.01933891326189041","59","5999","0.7047184170471842","","","","","","","","0.7290715372907154","0.6757990867579908"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=64","k3th68uj","2023-10-16T04:34:30.000Z","789","2023-10-16T04:47:39.000Z","j001","-","NVIDIA A40","finished","2023-10-16T04:47:39.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","64","4","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1011882945895195","59","5999","0.6553254437869822","","","","","","","","0.6863905325443787","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=64","jg2qpojv","2023-10-16T03:26:32.000Z","4845","2023-10-16T04:47:17.000Z","w002","-","NVIDIA A40","finished","2023-10-16T04:47:17.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","0","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.054404716938734055","59","5999","0.6484962406015038","","","","","","","","0.6616541353383458","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=64","jati13at","2023-10-16T06:31:31.000Z","1094","2023-10-16T06:49:45.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:49:45.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","64","0","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1449788063764572","59","5999","0.6834319526627219","","","","","","","","0.7011834319526628","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=64","j82on67j","2023-10-16T03:12:21.000Z","717","2023-10-16T03:24:18.000Z","c001","-","NVIDIA A30","finished","2023-10-16T03:24:18.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","0","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.012792924419045448","59","5999","0.9293286219081272","","","","","","","","0.939929328621908","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=64","j7lzshqd","2023-10-16T04:40:31.000Z","817","2023-10-16T04:54:08.000Z","d001","-","NVIDIA A40","finished","2023-10-16T04:54:08.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","64","0","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.0798426866531372","59","5999","0.4792899408284024","","","","","","","","0.4807692307692308","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=64","isuqwlii","2023-10-16T05:36:52.000Z","1056","2023-10-16T05:54:28.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:54:28.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","64","3","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.13709895312786102","59","5999","0.950530035335689","","","","","","","","0.9540636042402828","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=64","iakdri3o","2023-10-16T03:37:09.000Z","4528","2023-10-16T04:52:37.000Z","r004","-","NVIDIA A40","finished","2023-10-16T04:52:37.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","3","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2546430230140686","59","5999","0.6259398496240601","","","","","","","","0.631578947368421","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=64","i8cuyxzg","2023-10-16T05:06:46.000Z","685","2023-10-16T05:18:11.000Z","r003","-","NVIDIA A40","finished","2023-10-16T05:18:11.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","64","1","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02096923254430294","59","5999","0.901060070671378","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=64","i5253kz6","2023-10-16T03:33:56.000Z","4617","2023-10-16T04:50:53.000Z","w001","-","NVIDIA A40","finished","2023-10-16T04:50:53.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","1","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.32542574405670166","59","5999","0.6090225563909775","","","","","","","","0.6165413533834586","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=64","i1op2ule","2023-10-16T03:37:09.000Z","4229","2023-10-16T04:47:38.000Z","r004","-","NVIDIA A40","finished","2023-10-16T04:47:38.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","2","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.7143538594245911","59","5999","0.6165413533834586","","","","","","","","0.6278195488721805","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=64","gz1v7mx1","2023-10-16T03:12:15.000Z","799","2023-10-16T03:25:34.000Z","r001","-","NVIDIA A40","finished","2023-10-16T03:25:34.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","4","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.03154661878943443","59","5999","0.9081272084805654","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=64","gyujs9ob","2023-10-16T07:36:07.000Z","4891","2023-10-16T08:57:38.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","running","2023-10-16T08:57:38.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","1","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4640066623687744","48","4880","0.6823308270676691","","","","","","","","0.693609022556391","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=64","gpy9wt4s","2023-10-16T04:10:55.000Z","980","2023-10-16T04:27:15.000Z","r001","-","NVIDIA A40","finished","2023-10-16T04:27:15.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","64","3","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.16206252574920654","59","5999","0.7382039573820396","","","","","","","","0.741248097412481","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=64","g94lkc78","2023-10-16T06:01:43.000Z","1098","2023-10-16T06:20:01.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:20:01.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","64","2","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.16800901293754578","59","5999","0.7041420118343196","","","","","","","","0.7071005917159763","0.6760355029585798"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=64","g4947xaj","2023-10-16T03:12:15.000Z","843","2023-10-16T03:26:18.000Z","j004","-","NVIDIA A40","finished","2023-10-16T03:26:18.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","3","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0649130716919899","59","5999","0.9187279151943464","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=64","eq4s7m3p","2023-10-16T03:26:51.000Z","4174","2023-10-16T04:36:25.000Z","e002","-","NVIDIA A40","finished","2023-10-16T04:36:25.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","2","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.20832303166389465","59","5999","0.6484962406015038","","","","","","","","0.6522556390977443","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=64","ef6wk1li","2023-10-16T04:33:40.000Z","782","2023-10-16T04:46:42.000Z","r001","-","NVIDIA A40","finished","2023-10-16T04:46:42.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","64","2","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1256941258907318","59","5999","0.7233727810650887","","","","","","","","0.7307692307692307","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=64","eb85tr9u","2023-10-16T06:41:40.000Z","816","2023-10-16T06:55:16.000Z","b001","-","NVIDIA A40","finished","2023-10-16T06:55:16.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","64","4","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.11729138344526292","59","5999","0.7168949771689498","","","","","","","","0.726027397260274","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=64","brvodh1v","2023-10-16T03:22:37.000Z","4439","2023-10-16T04:36:36.000Z","j003","-","NVIDIA A40","finished","2023-10-16T04:36:36.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","3","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.07607604563236237","59","5999","0.6917293233082706","","","","","","","","0.7105263157894737","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=64","bpbupbgn","2023-10-16T05:55:12.000Z","1237","2023-10-16T06:15:49.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:15:49.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","64","3","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.336098551750183","59","5999","0.3424657534246575","","","","","","","","0.3455098934550989","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=64","bmgdyf1z","2023-10-16T03:12:15.000Z","843","2023-10-16T03:26:18.000Z","j004","-","NVIDIA A40","finished","2023-10-16T03:26:18.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","2","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.005290791857987642","59","5999","0.911660777385159","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=64","agg1wvl6","2023-10-16T04:10:55.000Z","823","2023-10-16T04:24:38.000Z","r003","-","NVIDIA A40","finished","2023-10-16T04:24:38.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","64","4","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.007139761932194233","59","5999","0.700152207001522","","","","","","","","0.7138508371385084","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=64","a0j8ydhz","2023-10-16T06:32:47.000Z","1097","2023-10-16T06:51:04.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:51:04.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","64","1","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.7070008516311646","59","5999","0.6553254437869822","","","","","","","","0.6834319526627219","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=64","9a729w52","2023-10-16T03:12:21.000Z","913","2023-10-16T03:27:34.000Z","d001","-","NVIDIA A40","finished","2023-10-16T03:27:34.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","2","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.007258860860019922","59","5999","0.9575971731448764","","","","","","","","0.9575971731448764","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=64","7zqfom7i","2023-10-16T05:50:39.000Z","1126","2023-10-16T06:09:25.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:09:25.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","64","0","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.06878115981817245","59","5999","0.7159763313609467","","","","","","","","0.7233727810650887","0.6760355029585798"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=64","7nymjede","2023-10-16T04:40:51.000Z","774","2023-10-16T04:53:45.000Z","r004","-","NVIDIA A40","finished","2023-10-16T04:53:45.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","64","1","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.2001749277114868","59","5999","0.4792899408284024","","","","","","","","0.4911242603550296","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=64","7gdyk4og","2023-10-16T06:52:02.000Z","1242","2023-10-16T07:12:44.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T07:12:44.000Z","01/15, plot","xiang-pan","","","","","5ed7e922542e3df5e2053576cfbc7088cb7b4128","https://github.com/Xiang-Pan/DeepDG/tree/5ed7e922542e3df5e2053576cfbc7088cb7b4128","1","0.01","64","3","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2660762071609497","59","5999","0.7138508371385084","","","","","","","","0.7275494672754946","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=64","7132mjwa","2023-10-16T03:22:35.000Z","4830","2023-10-16T04:43:05.000Z","w002","-","NVIDIA A40","finished","2023-10-16T04:43:05.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","0","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.07707833498716354","59","5999","0.6597744360902256","","","","","","","","0.674812030075188","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=64","646uv1l4","2023-10-16T07:35:20.000Z","4177","2023-10-16T08:44:57.000Z","r005","-","NVIDIA A40","finished","2023-10-16T08:44:57.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","64","2","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.45858463644981384","59","5999","0.6710526315789473","","","","","","","","0.6710526315789473","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=64","5w5ldyt6","2023-10-16T03:22:37.000Z","4168","2023-10-16T04:32:05.000Z","j003","-","NVIDIA A40","finished","2023-10-16T04:32:05.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","2","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1483001708984375","59","5999","0.674812030075188","","","","","","","","0.6898496240601504","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=64","5sn4xgpp","2023-10-16T04:10:57.000Z","1249","2023-10-16T04:31:46.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T04:31:46.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","64","1","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.09681866317987442","59","5999","0.6910197869101978","","","","","","","","0.7092846270928462","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=64","5cf84bqi","2023-10-16T05:06:46.000Z","683","2023-10-16T05:18:09.000Z","r003","-","NVIDIA A40","finished","2023-10-16T05:18:09.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","64","2","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.04921793565154075","59","5999","0.9187279151943464","","","","","","","","0.9293286219081272","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=64","4oo6puy4","2023-10-16T06:43:35.000Z","981","2023-10-16T06:59:56.000Z","r003","-","NVIDIA A40","finished","2023-10-16T06:59:56.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","64","2","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.18372772634029388","59","5999","0.6818873668188736","","","","","","","","0.710806697108067","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=64","4j80isd1","2023-10-16T03:12:15.000Z","841","2023-10-16T03:26:16.000Z","j004","-","NVIDIA A40","finished","2023-10-16T03:26:16.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","1","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02789195254445076","59","5999","0.9081272084805654","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=64","43cbau54","2023-10-16T05:36:26.000Z","682","2023-10-16T05:47:48.000Z","r005","-","NVIDIA A40","finished","2023-10-16T05:47:48.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","64","2","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.04921793565154075","59","5999","0.9187279151943464","","","","","","","","0.9293286219081272","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=64","3yllli0q","2023-10-16T04:22:29.000Z","802","2023-10-16T04:35:51.000Z","f003","-","NVIDIA A40","finished","2023-10-16T04:35:51.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","64","1","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.9030200242996216","59","5999","0.4094368340943683","","","","","","","","0.4307458143074581","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=64","3jvcuxyn","2023-10-16T05:56:10.000Z","800","2023-10-16T06:09:30.000Z","r003","-","NVIDIA A40","finished","2023-10-16T06:09:30.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","64","4","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6767205595970154","59","5999","0.3302891933028919","","","","","","","","0.3424657534246575","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=64","281kflbh","2023-10-16T05:36:52.000Z","1041","2023-10-16T05:54:13.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:54:13.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","64","4","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.023213958367705345","59","5999","0.9187279151943464","","","","","","","","0.9328621908127208","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=64","22y0lksx","2023-10-16T03:22:40.000Z","6003","2023-10-16T05:02:43.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:02:43.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","1","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1303635984659195","59","5999","0.6917293233082706","","","","","","","","0.706766917293233","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=64","1vbtw89c","2023-10-16T03:12:22.000Z","883","2023-10-16T03:27:05.000Z","d001","-","NVIDIA A40","finished","2023-10-16T03:27:05.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","3","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.10888005793094636","59","5999","0.9540636042402828","","","","","","","","0.9540636042402828","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=64","1v213koc","2023-10-16T06:29:45.000Z","909","2023-10-16T06:44:54.000Z","r005","-","NVIDIA A40","finished","2023-10-16T06:44:54.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","64","1","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.39437681436538696","59","5999","0.6971080669710806","","","","","","","","0.715372907153729","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=64","1lqvhayx","2023-10-16T03:12:15.000Z","830","2023-10-16T03:26:05.000Z","w002","-","NVIDIA A40","finished","2023-10-16T03:26:05.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","0","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.9281309843063354","59","5999","0.7102473498233216","","","","","","","","0.7173144876325088","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=64","1ai31gq3","2023-10-16T03:37:57.000Z","4703","2023-10-16T04:56:20.000Z","r005","-","NVIDIA A40","finished","2023-10-16T04:56:20.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","64","4","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.487368106842041","59","5999","0.6165413533834586","","","","","","","","0.618421052631579","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=64","0dvwhahv","2023-10-16T04:33:22.000Z","780","2023-10-16T04:46:22.000Z","r001","-","NVIDIA A40","finished","2023-10-16T04:46:22.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","64","0","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=64","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.07036926597356796","59","5999","0.7041420118343196","","","","","","","","0.7071005917159763","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=16","zlmd8c5w","2023-10-16T03:12:15.000Z","602","2023-10-16T03:22:17.000Z","j003","-","NVIDIA A40","finished","2023-10-16T03:22:17.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","1","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.013571142219007015","59","5999","0.833922261484099","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=16","zhlzz390","2023-10-16T06:41:40.000Z","2724","2023-10-16T07:27:04.000Z","b001","-","NVIDIA A40","finished","2023-10-16T07:27:04.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","16","4","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.003720012027770281","59","5999","0.6466165413533834","","","","","","","","0.674812030075188","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=16","zeu95oto","2023-10-16T03:12:15.000Z","620","2023-10-16T03:22:35.000Z","b003","-","NVIDIA A40","finished","2023-10-16T03:22:35.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","3","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.011405798606574535","59","5999","0.911660777385159","","","","","","","","0.9293286219081272","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=16","z0fy69pp","2023-10-16T06:31:59.000Z","3718","2023-10-16T07:33:57.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T07:33:57.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","16","1","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1485893875360489","59","5999","0.6823308270676691","","","","","","","","0.6860902255639098","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=16","yzn0hnq7","2023-10-16T03:26:37.000Z","2316","2023-10-16T04:05:13.000Z","j004","-","NVIDIA A40","finished","2023-10-16T04:05:13.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","3","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.013421676121652126","59","5999","0.6203007518796992","","","","","","","","0.6259398496240601","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=16","yjc2l3ff","2023-10-16T03:12:15.000Z","618","2023-10-16T03:22:33.000Z","b003","-","NVIDIA A40","finished","2023-10-16T03:22:33.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","4","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.002792868297547102","59","5999","0.8127208480565371","","","","","","","","0.9293286219081272","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=16","xnyra4h9","2023-10-16T04:39:43.000Z","562","2023-10-16T04:49:05.000Z","j003","-","NVIDIA A40","finished","2023-10-16T04:49:05.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","16","4","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.49729642271995544","59","5999","0.4674556213017751","","","","","","","","0.4792899408284024","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=16","xeykgnpb","2023-10-16T07:08:31.000Z","455","2023-10-16T07:16:06.000Z","r003","-","NVIDIA A40","finished","2023-10-16T07:16:06.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","4","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.03616528958082199","59","5999","0.613905325443787","","","","","","","","0.6494082840236687","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=16","x0b80d7j","2023-10-16T07:02:40.000Z","461","2023-10-16T07:10:21.000Z","b001","-","NVIDIA A40","finished","2023-10-16T07:10:21.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","1","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.03942830488085747","59","5999","0.6479289940828402","","","","","","","","0.6612426035502958","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=16","waqjic2u","2023-10-16T03:26:37.000Z","2574","2023-10-16T04:09:31.000Z","j004","-","NVIDIA A40","finished","2023-10-16T04:09:31.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","0","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0029011040460318327","59","5999","0.631578947368421","","","","","","","","0.6541353383458647","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=16","vwwiqevw","2023-10-16T03:22:33.000Z","2325","2023-10-16T04:01:18.000Z","j002","-","NVIDIA A40","finished","2023-10-16T04:01:18.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","3","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.013796651735901833","59","5999","0.6823308270676691","","","","","","","","0.6879699248120301","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=16","vkn2gpj1","2023-10-16T04:10:19.000Z","527","2023-10-16T04:19:06.000Z","j002","-","NVIDIA A40","finished","2023-10-16T04:19:06.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","16","4","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.03627969324588776","59","5999","0.6621004566210046","","","","","","","","0.6879756468797564","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=16","viju3ipr","2023-10-16T04:32:29.000Z","518","2023-10-16T04:41:07.000Z","j003","-","NVIDIA A40","finished","2023-10-16T04:41:07.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","16","2","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.01648632436990738","59","5999","0.6686390532544378","","","","","","","","0.6878698224852071","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=16","urzqhsfd","2023-10-16T03:26:37.000Z","2470","2023-10-16T04:07:47.000Z","j004","-","NVIDIA A40","finished","2023-10-16T04:07:47.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","2","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.061418239027261734","59","5999","0.47368421052631576","","","","","","","","0.6146616541353384","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=16","uhekeb73","2023-10-16T04:18:42.000Z","552","2023-10-16T04:27:54.000Z","j001","-","NVIDIA A40","finished","2023-10-16T04:27:54.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","16","0","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6609558463096619","59","5999","0.3561643835616438","","","","","","","","0.3987823439878234","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=16","ue64sjl7","2023-10-16T06:31:49.000Z","746","2023-10-16T06:44:15.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:44:15.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","16","0","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.017384596168994904","59","5999","0.6834094368340944","","","","","","","","0.6834094368340944","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=16","u40aq73e","2023-10-16T04:09:45.000Z","546","2023-10-16T04:18:51.000Z","r004","-","NVIDIA A40","finished","2023-10-16T04:18:51.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","16","3","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.03510042279958725","59","5999","0.7092846270928462","","","","","","","","0.7138508371385084","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=16","tpogt2h9","2023-10-16T06:51:31.000Z","759","2023-10-16T07:04:10.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T07:04:10.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","16","3","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3339883089065552","59","5999","0.6864535768645358","","","","","","","","0.7092846270928462","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=16","sxox32ba","2023-10-16T04:19:00.000Z","796","2023-10-16T04:32:16.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T04:32:16.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","16","1","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.8385279178619385","59","5999","0.3135464231354642","","","","","","","","0.3211567732115677","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=16","sdcf08wu","2023-10-16T03:33:23.000Z","2377","2023-10-16T04:13:00.000Z","r004","-","NVIDIA A40","finished","2023-10-16T04:13:00.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","3","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.04003196582198143","59","5999","0.5808270676691729","","","","","","","","0.6033834586466166","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=16","s89lleyd","2023-10-16T04:19:28.000Z","550","2023-10-16T04:28:38.000Z","j002","-","NVIDIA A40","finished","2023-10-16T04:28:38.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","16","3","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.0818603038787842","59","5999","0.3135464231354642","","","","","","","","0.3287671232876712","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=16","s7bgn3r0","2023-10-16T06:31:03.000Z","510","2023-10-16T06:39:33.000Z","c001","-","NVIDIA A30","finished","2023-10-16T06:39:33.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","16","2","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00652021961286664","59","5999","0.6760355029585798","","","","","","","","0.6863905325443787","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=16","s549dgt4","2023-10-16T03:12:15.000Z","592","2023-10-16T03:22:07.000Z","w002","-","NVIDIA A40","finished","2023-10-16T03:22:07.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","4","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.29521444439888","59","5999","0.6183745583038869","","","","","","","","0.6996466431095406","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=16","rahr0a0n","2023-10-16T04:09:43.000Z","716","2023-10-16T04:21:39.000Z","j002","-","NVIDIA A40","finished","2023-10-16T04:21:39.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","16","2","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0028411124367266893","59","5999","0.6834094368340944","","","","","","","","0.7016742770167428","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=16","r9ewyd3q","2023-10-16T03:26:36.000Z","2731","2023-10-16T04:12:07.000Z","r002","-","NVIDIA A40","finished","2023-10-16T04:12:07.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","4","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.008938147686421871","59","5999","0.6203007518796992","","","","","","","","0.6372180451127819","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=16","qwp0khfq","2023-10-16T03:12:15.000Z","619","2023-10-16T03:22:34.000Z","w001","-","NVIDIA A40","finished","2023-10-16T03:22:34.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","1","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1578935533761978","59","5999","0.6678445229681979","","","","","","","","0.6996466431095406","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=16","qsy421a1","2023-10-16T05:06:46.000Z","422","2023-10-16T05:13:48.000Z","r003","-","NVIDIA A40","finished","2023-10-16T05:13:48.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","16","4","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.003007616149261594","59","5999","0.8621908127208481","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=16","qcjgsozh","2023-10-16T04:39:40.000Z","534","2023-10-16T04:48:34.000Z","j004","-","NVIDIA A40","finished","2023-10-16T04:48:34.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","16","3","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5969236493110657","59","5999","0.41124260355029585","","","","","","","","0.4792899408284024","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=16","pru0j5zg","2023-10-16T05:50:37.000Z","460","2023-10-16T05:58:17.000Z","r005","-","NVIDIA A40","finished","2023-10-16T05:58:17.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","16","2","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.009590022265911102","59","5999","0.6715976331360947","","","","","","","","0.6878698224852071","0.6775147928994083"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=16","pdpi60bw","2023-10-16T04:31:51.000Z","512","2023-10-16T04:40:23.000Z","r004","-","NVIDIA A40","finished","2023-10-16T04:40:23.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","16","0","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.004299582913517952","59","5999","0.6538461538461539","","","","","","","","0.6937869822485208","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=16","p0e8rzyn","2023-10-16T03:33:27.000Z","2567","2023-10-16T04:16:14.000Z","j001","-","NVIDIA A40","finished","2023-10-16T04:16:14.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","0","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.10845670849084854","59","5999","0.5864661654135338","","","","","","","","0.5939849624060151","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=16","oqrjbzmn","2023-10-16T06:30:45.000Z","508","2023-10-16T06:39:13.000Z","r003","-","NVIDIA A40","finished","2023-10-16T06:39:13.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","16","4","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.049822840839624405","59","5999","0.6727549467275494","","","","","","","","0.6773211567732116","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=16","n6a9vpjx","2023-10-16T03:48:27.000Z","529","2023-10-16T03:57:16.000Z","r001","-","NVIDIA A40","finished","2023-10-16T03:57:16.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","0","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0020295388530939817","59","5999","0.6727549467275494","","","","","","","","0.6818873668188736","0.6757990867579908"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=16","n2s8u26l","2023-10-16T05:50:57.000Z","488","2023-10-16T05:59:05.000Z","b001","-","NVIDIA A40","finished","2023-10-16T05:59:05.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","16","1","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.008885521441698074","59","5999","0.643491124260355","","","","","","","","0.6834319526627219","0.6775147928994083"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=16","n0ftgtt6","2023-10-16T03:22:33.000Z","3789","2023-10-16T04:25:42.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T04:25:42.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","1","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.05755464732646942","59","5999","0.650375939849624","","","","","","","","0.6616541353383458","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=16","mk14w04j","2023-10-16T03:50:37.000Z","544","2023-10-16T03:59:41.000Z","e002","-","NVIDIA A40","finished","2023-10-16T03:59:41.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","3","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.03692669793963432","59","5999","0.6940639269406392","","","","","","","","0.7092846270928462","0.6757990867579908"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=16","mg83qnpf","2023-10-16T05:51:08.000Z","489","2023-10-16T05:59:17.000Z","c001","-","NVIDIA A30","finished","2023-10-16T05:59:17.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","16","3","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.01318134181201458","59","5999","0.6153846153846154","","","","","","","","0.6775147928994083","0.6775147928994083"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=16","m9ie3bcn","2023-10-16T03:12:15.000Z","602","2023-10-16T03:22:17.000Z","j003","-","NVIDIA A40","finished","2023-10-16T03:22:17.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","2","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0031636536587029696","59","5999","0.784452296819788","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=16","lf5ygnrx","2023-10-16T03:33:22.000Z","2462","2023-10-16T04:14:24.000Z","j002","-","NVIDIA A40","finished","2023-10-16T04:14:24.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","2","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1895527541637421","59","5999","0.5131578947368421","","","","","","","","0.5864661654135338","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=16","ledpyziq","2023-10-16T04:20:42.000Z","558","2023-10-16T04:30:00.000Z","j001","-","NVIDIA A40","finished","2023-10-16T04:30:00.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","16","4","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2444613426923752","59","5999","0.3820395738203957","","","","","","","","0.3987823439878234","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=16","kio51xb5","2023-10-16T07:04:28.000Z","3390","2023-10-16T08:00:58.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T08:00:58.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","0","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.04776611551642418","59","5999","0.6578947368421053","","","","","","","","0.6691729323308271","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=16","kd4dpj28","2023-10-16T04:39:31.000Z","543","2023-10-16T04:48:34.000Z","r003","-","NVIDIA A40","finished","2023-10-16T04:48:34.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","16","1","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4088318943977356","59","5999","0.45857988165680474","","","","","","","","0.4792899408284024","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=16","kajxjtia","2023-10-16T03:33:27.000Z","2805","2023-10-16T04:20:12.000Z","j001","-","NVIDIA A40","finished","2023-10-16T04:20:12.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","1","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0518016442656517","59","5999","0.5845864661654135","","","","","","","","0.5921052631578947","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=16","k2a0ep17","2023-10-16T03:49:28.000Z","594","2023-10-16T03:59:22.000Z","f003","-","NVIDIA A40","finished","2023-10-16T03:59:22.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","2","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00803457573056221","59","5999","0.6834094368340944","","","","","","","","0.700152207001522","0.6757990867579908"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=16","itn3x2j7","2023-10-16T03:22:24.000Z","3345","2023-10-16T04:18:09.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T04:18:09.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","0","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.05369502678513527","59","5999","0.6691729323308271","","","","","","","","0.6898496240601504","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=16","ihw21wpn","2023-10-16T03:26:37.000Z","2810","2023-10-16T04:13:27.000Z","j004","-","NVIDIA A40","finished","2023-10-16T04:13:27.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","1","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.04530197754502296","59","5999","0.6447368421052632","","","","","","","","0.6597744360902256","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=16","ic66vny8","2023-10-16T03:12:15.000Z","593","2023-10-16T03:22:08.000Z","j003","-","NVIDIA A40","finished","2023-10-16T03:22:08.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","3","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0015087168430909514","59","5999","0.8798586572438163","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=16","i4c4g7r1","2023-10-16T07:00:23.000Z","458","2023-10-16T07:08:01.000Z","r003","-","NVIDIA A40","finished","2023-10-16T07:08:01.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","0","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.016982313245534897","59","5999","0.636094674556213","","","","","","","","0.6612426035502958","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=16","he1cyg3r","2023-10-16T05:36:26.000Z","451","2023-10-16T05:43:57.000Z","r003","-","NVIDIA A40","finished","2023-10-16T05:43:57.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","16","2","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02657320909202099","59","5999","0.823321554770318","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=16","gx89gjj7","2023-10-16T05:06:46.000Z","422","2023-10-16T05:13:48.000Z","r002","-","NVIDIA A40","finished","2023-10-16T05:13:48.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","16","1","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.07106444239616394","59","5999","0.8692579505300353","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=16","gw2kcmjb","2023-10-16T03:12:15.000Z","603","2023-10-16T03:22:18.000Z","j003","-","NVIDIA A40","finished","2023-10-16T03:22:18.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","4","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00153646944090724","59","5999","0.8551236749116607","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=16","gmw1dlyy","2023-10-16T03:33:53.000Z","2668","2023-10-16T04:18:21.000Z","j001","-","NVIDIA A40","finished","2023-10-16T04:18:21.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","4","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.018795521929860115","59","5999","0.6033834586466166","","","","","","","","0.6109022556390977","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=16","gelsbq74","2023-10-16T04:39:36.000Z","571","2023-10-16T04:49:07.000Z","j003","-","NVIDIA A40","finished","2023-10-16T04:49:07.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","16","0","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.49270099401474","59","5999","0.4260355029585799","","","","","","","","0.4792899408284024","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=16","g5hfzx5d","2023-10-16T03:12:15.000Z","622","2023-10-16T03:22:37.000Z","w001","-","NVIDIA A40","finished","2023-10-16T03:22:37.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","2","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1311754584312439","59","5999","0.6289752650176679","","","","","","","","0.6996466431095406","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=16","fdvp65py","2023-10-16T03:50:57.000Z","518","2023-10-16T03:59:35.000Z","r005","-","NVIDIA A40","finished","2023-10-16T03:59:35.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","4","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.015455675311386584","59","5999","0.669710806697108","","","","","","","","0.6757990867579908","0.6757990867579908"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=16","f6tj7968","2023-10-16T07:29:41.000Z","672","2023-10-16T07:40:53.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T07:40:53.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","16","3","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.12242525070905684","59","5999","0.5946745562130178","","","","","","","","0.6494082840236687","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=16","ege1qvbl","2023-10-16T04:32:50.000Z","747","2023-10-16T04:45:17.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T04:45:17.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","16","3","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.03582792729139328","59","5999","0.6050295857988166","","","","","","","","0.6863905325443787","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=16","e0rbqxdx","2023-10-16T06:23:50.000Z","516","2023-10-16T06:32:26.000Z","r005","-","NVIDIA A40","finished","2023-10-16T06:32:26.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","16","1","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.04536866396665573","59","5999","0.6681887366818874","","","","","","","","0.6818873668188736","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=16","dxscyoq8","2023-10-16T03:12:15.000Z","616","2023-10-16T03:22:31.000Z","w002","-","NVIDIA A40","finished","2023-10-16T03:22:31.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","3","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6312136650085449","59","5999","0.7031802120141343","","","","","","","","0.7314487632508834","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=16","cr4d2bwc","2023-10-16T04:32:15.000Z","743","2023-10-16T04:44:38.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T04:44:38.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","16","1","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.038904231041669846","59","5999","0.665680473372781","","","","","","","","0.6863905325443787","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=16","cq4wch9t","2023-10-16T06:43:11.000Z","3239","2023-10-16T07:37:10.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T07:37:10.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","16","2","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.27395403385162354","59","5999","0.4943609022556391","","","","","","","","0.6691729323308271","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=16","ck6z8543","2023-10-16T05:36:26.000Z","449","2023-10-16T05:43:55.000Z","r003","-","NVIDIA A40","finished","2023-10-16T05:43:55.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","16","3","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.01208057440817356","59","5999","0.8939929328621908","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=16","c43sa0rr","2023-10-16T03:22:35.000Z","3263","2023-10-16T04:16:58.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T04:16:58.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","2","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0796767994761467","59","5999","0.6390977443609023","","","","","","","","0.6447368421052632","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=16","bwsfd87b","2023-10-16T04:09:11.000Z","522","2023-10-16T04:17:53.000Z","j002","-","NVIDIA A40","finished","2023-10-16T04:17:53.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","16","0","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.001971114659681916","59","5999","0.6818873668188736","","","","","","","","0.6910197869101978","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=16","bv4492h7","2023-10-16T05:50:46.000Z","550","2023-10-16T05:59:56.000Z","c001","-","NVIDIA A30","finished","2023-10-16T05:59:56.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","16","0","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0026847878471016884","59","5999","0.658284023668639","","","","","","","","0.7071005917159763","0.6775147928994083"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=16","bntdsztv","2023-10-16T05:36:26.000Z","455","2023-10-16T05:44:01.000Z","r003","-","NVIDIA A40","finished","2023-10-16T05:44:01.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","16","1","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.07106444239616394","59","5999","0.8692579505300353","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=16","b01ujx9n","2023-10-16T03:12:15.000Z","619","2023-10-16T03:22:34.000Z","b003","-","NVIDIA A40","finished","2023-10-16T03:22:34.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","2","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0017477641813457012","59","5999","0.7561837455830389","","","","","","","","0.9293286219081272","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=16","aupxf10d","2023-10-16T05:06:46.000Z","418","2023-10-16T05:13:44.000Z","r002","-","NVIDIA A40","finished","2023-10-16T05:13:44.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","16","3","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.01208057440817356","59","5999","0.8939929328621908","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=16","an390m1x","2023-10-16T03:12:17.000Z","919","2023-10-16T03:27:36.000Z","b001","-","NVIDIA A40","finished","2023-10-16T03:27:36.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","0","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.006689668167382479","59","5999","0.9045936395759716","","","","","","","","0.9293286219081272","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=16","aafnqkko","2023-10-16T05:06:46.000Z","424","2023-10-16T05:13:50.000Z","r002","-","NVIDIA A40","finished","2023-10-16T05:13:50.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","16","0","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02706272155046463","59","5999","0.9045936395759716","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=16","8sh91ecw","2023-10-16T05:06:46.000Z","420","2023-10-16T05:13:46.000Z","r002","-","NVIDIA A40","finished","2023-10-16T05:13:46.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","16","2","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02657320909202099","59","5999","0.823321554770318","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=16","8b5cumpc","2023-10-16T03:12:14.000Z","594","2023-10-16T03:22:08.000Z","j002","-","NVIDIA A40","finished","2023-10-16T03:22:08.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","0","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0788641944527626","59","5999","0.8833922261484098","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=16","81n9udef","2023-10-16T04:09:10.000Z","527","2023-10-16T04:17:57.000Z","r003","-","NVIDIA A40","finished","2023-10-16T04:17:57.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","16","1","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.006591931451112032","59","5999","0.6894977168949772","","","","","","","","0.6986301369863014","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=16","81aqtgb0","2023-10-16T04:39:31.000Z","547","2023-10-16T04:48:38.000Z","r003","-","NVIDIA A40","finished","2023-10-16T04:48:38.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","16","2","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5605669021606445","59","5999","0.4911242603550296","","","","","","","","0.4985207100591716","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=16","6zacrqbb","2023-10-16T05:50:14.000Z","462","2023-10-16T05:57:56.000Z","r003","-","NVIDIA A40","finished","2023-10-16T05:57:56.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","16","4","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.017516853287816048","59","5999","0.665680473372781","","","","","","","","0.6819526627218935","0.6775147928994083"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=16","6a27iee2","2023-10-16T05:36:26.000Z","451","2023-10-16T05:43:57.000Z","r003","-","NVIDIA A40","finished","2023-10-16T05:43:57.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","16","0","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02706272155046463","59","5999","0.9045936395759716","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=16","5tp7tc7c","2023-10-16T04:32:46.000Z","514","2023-10-16T04:41:20.000Z","j002","-","NVIDIA A40","finished","2023-10-16T04:41:20.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","16","4","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00453770300373435","59","5999","0.6523668639053254","","","","","","","","0.6863905325443787","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=16","5oswziu8","2023-10-16T04:19:16.000Z","730","2023-10-16T04:31:26.000Z","r004","-","NVIDIA A40","finished","2023-10-16T04:31:26.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","16","2","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2911515235900879","59","5999","0.3394216133942161","","","","","","","","0.3424657534246575","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=16","5azs1f7t","2023-10-16T05:36:26.000Z","426","2023-10-16T05:43:32.000Z","r005","-","NVIDIA A40","finished","2023-10-16T05:43:32.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","16","4","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.003007616149261594","59","5999","0.8621908127208481","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=16","42xrjz6x","2023-10-16T03:48:58.000Z","771","2023-10-16T04:01:49.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T04:01:49.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","1","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00284122908487916","59","5999","0.6712328767123288","","","","","","","","0.680365296803653","0.6742770167427702"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=16","2rrybjlp","2023-10-16T03:12:15.000Z","616","2023-10-16T03:22:31.000Z","b003","-","NVIDIA A40","finished","2023-10-16T03:22:31.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","1","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.006104334723204374","59","5999","0.8621908127208481","","","","","","","","0.9293286219081272","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=16","1ng2x6em","2023-10-16T06:46:26.000Z","2341","2023-10-16T07:25:27.000Z","r003","-","NVIDIA A40","finished","2023-10-16T07:25:27.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","16","3","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.07363562285900116","59","5999","0.6466165413533834","","","","","","","","0.6691729323308271","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=16","19n06a06","2023-10-16T03:12:15.000Z","620","2023-10-16T03:22:35.000Z","w001","-","NVIDIA A40","finished","2023-10-16T03:22:35.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","0","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5542930960655212","59","5999","0.696113074204947","","","","","","","","0.7031802120141343","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=16","14qjkrbi","2023-10-16T03:22:36.000Z","2688","2023-10-16T04:07:24.000Z","j003","-","NVIDIA A40","finished","2023-10-16T04:07:24.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","16","4","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.016283804550766945","59","5999","0.6616541353383458","","","","","","","","0.6691729323308271","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=16","0mss5lld","2023-10-16T06:23:50.000Z","706","2023-10-16T06:35:36.000Z","r005","-","NVIDIA A40","finished","2023-10-16T06:35:36.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","16","2","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=16","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02104782499372959","59","5999","0.6834094368340944","","","","","","","","0.7031963470319634","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=4","zvbpgtn6","2023-10-16T03:33:13.000Z","1166","2023-10-16T03:52:39.000Z","r004","-","NVIDIA A40","finished","2023-10-16T03:52:39.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","4","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.013523445464670658","59","5999","0.5394736842105263","","","","","","","","0.5864661654135338","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=4","zi1kju0v","2023-10-16T03:12:14.000Z","490","2023-10-16T03:20:24.000Z","j001","-","NVIDIA A40","finished","2023-10-16T03:20:24.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","1","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.011995053850114346","59","5999","0.833922261484099","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=4","zh4slp8p","2023-10-16T03:31:25.000Z","1313","2023-10-16T03:53:18.000Z","r003","-","NVIDIA A40","finished","2023-10-16T03:53:18.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","0","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2621819078922272","59","5999","0.5789473684210527","","","","","","","","0.5864661654135338","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=4","z6u9wmpo","2023-10-16T03:12:15.000Z","520","2023-10-16T03:20:55.000Z","r005","-","NVIDIA A40","finished","2023-10-16T03:20:55.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","0","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6932896971702576","59","5999","0.6219081272084805","","","","","","","","0.6996466431095406","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=4","z6hxlzrn","2023-10-16T05:06:46.000Z","311","2023-10-16T05:11:57.000Z","r001","-","NVIDIA A40","finished","2023-10-16T05:11:57.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","4","2","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0000653205715934746","59","5999","0.7950530035335689","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=4","z41zs45z","2023-10-16T03:21:37.000Z","1262","2023-10-16T03:42:39.000Z","r005","-","NVIDIA A40","finished","2023-10-16T03:42:39.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","1","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.003312461543828249","59","5999","0.5977443609022557","","","","","","","","0.6428571428571429","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=4","ywijy9ng","2023-10-16T04:06:49.000Z","393","2023-10-16T04:13:22.000Z","r005","-","NVIDIA A40","finished","2023-10-16T04:13:22.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","4","0","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2513163387775421","59","5999","0.5053272450532724","","","","","","","","0.6879756468797564","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=4","y7t4ak4f","2023-10-16T06:42:42.000Z","505","2023-10-16T06:51:07.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:51:07.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","4","4","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00003358497269800864","59","5999","0.5951293759512938","","","","","","","","0.6605783866057838","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=4","xihlw90q","2023-10-16T03:47:42.000Z","527","2023-10-16T03:56:29.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T03:56:29.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","4","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0025675941724330187","59","5999","0.6118721461187214","","","","","","","","0.6742770167427702","0.6742770167427702"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=4","xf2rgiqo","2023-10-16T03:12:15.000Z","480","2023-10-16T03:20:15.000Z","j002","-","NVIDIA A40","finished","2023-10-16T03:20:15.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","4","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0001816793082980439","59","5999","0.7809187279151943","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=4","w3uu0jej","2023-10-16T04:39:15.000Z","392","2023-10-16T04:45:47.000Z","e001","-","NVIDIA A40","finished","2023-10-16T04:45:47.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","4","1","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.19457058608531952","59","5999","0.3683431952662722","","","","","","","","0.4792899408284024","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=4","vx6t165a","2023-10-16T07:29:57.000Z","414","2023-10-16T07:36:51.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T07:36:51.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","1","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02221021056175232","59","5999","0.5325443786982249","","","","","","","","0.6494082840236687","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=4","vt3azc8n","2023-10-16T06:23:50.000Z","324","2023-10-16T06:29:14.000Z","r003","-","NVIDIA A40","finished","2023-10-16T06:29:14.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","4","0","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.23100297152996063","59","5999","0.5576923076923077","","","","","","","","0.6494082840236687","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=4","vjlllu9r","2023-10-16T03:22:24.000Z","1491","2023-10-16T03:47:15.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T03:47:15.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","4","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.014458296820521356","59","5999","0.6296992481203008","","","","","","","","0.6428571428571429","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=4","vik2kk60","2023-10-16T04:17:42.000Z","532","2023-10-16T04:26:34.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T04:26:34.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","4","1","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5088000297546387","59","5999","0.2907153729071537","","","","","","","","0.3272450532724505","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=4","vftsi4pb","2023-10-16T07:21:08.000Z","1145","2023-10-16T07:40:13.000Z","r003","-","NVIDIA A40","finished","2023-10-16T07:40:13.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","4","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.008853185921907425","59","5999","0.5150375939849624","","","","","","","","0.6691729323308271","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=4","ungiq4xl","2023-10-16T03:26:21.000Z","1158","2023-10-16T03:45:39.000Z","w002","-","NVIDIA A40","finished","2023-10-16T03:45:39.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","4","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.010070769116282465","59","5999","0.5695488721804511","","","","","","","","0.6146616541353384","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=4","ujgrbsko","2023-10-16T03:12:16.000Z","1277","2023-10-16T03:33:33.000Z","w001","-","NVIDIA A40","finished","2023-10-16T03:33:33.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","4","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.06464610248804092","59","5999","0.6325088339222615","","","","","","","","0.6996466431095406","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=4","tigmfeie","2023-10-16T06:45:23.000Z","379","2023-10-16T06:51:42.000Z","r005","-","NVIDIA A40","finished","2023-10-16T06:51:42.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","4","2","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00038682587910443544","59","5999","0.5859969558599696","","","","","","","","0.6605783866057838","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=4","slqtjrv5","2023-10-16T03:12:15.000Z","573","2023-10-16T03:21:48.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T03:21:48.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","0","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0302813109010458","59","5999","0.823321554770318","","","","","","","","0.9293286219081272","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=4","rry57n6z","2023-10-16T03:22:07.000Z","1589","2023-10-16T03:48:36.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T03:48:36.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","3","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.000896304496563971","59","5999","0.6635338345864662","","","","","","","","0.6785714285714286","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=4","rqgr5bod","2023-10-16T05:36:26.000Z","417","2023-10-16T05:43:23.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:43:23.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","4","2","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00006636342004640028","59","5999","0.7950530035335689","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=4","rdodr5c0","2023-10-16T07:28:09.000Z","1547","2023-10-16T07:53:56.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T07:53:56.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","1","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.008460819721221924","59","5999","0.6278195488721805","","","","","","","","0.6691729323308271","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=4","qvm86b9a","2023-10-16T06:41:40.000Z","1243","2023-10-16T07:02:23.000Z","b001","-","NVIDIA A40","finished","2023-10-16T07:02:23.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","4","3","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.015523185953497888","59","5999","0.6090225563909775","","","","","","","","0.6691729323308271","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=4","p263qs35","2023-10-16T03:26:00.000Z","1319","2023-10-16T03:47:59.000Z","r001","-","NVIDIA A40","finished","2023-10-16T03:47:59.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","0","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.202140212059021","59","5999","0.6240601503759399","","","","","","","","0.6372180451127819","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=4","p1fadoay","2023-10-16T03:12:17.000Z","842","2023-10-16T03:26:19.000Z","b001","-","NVIDIA A40","finished","2023-10-16T03:26:19.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","3","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.000060018741351086646","59","5999","0.6678445229681979","","","","","","","","0.9293286219081272","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=4","ocu1rrjc","2023-10-16T04:09:09.000Z","408","2023-10-16T04:15:57.000Z","e001","-","NVIDIA A40","finished","2023-10-16T04:15:57.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","4","4","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.000618387886788696","59","5999","0.5768645357686454","","","","","","","","0.6879756468797564","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=4","oa52p1ic","2023-10-16T03:33:12.000Z","1218","2023-10-16T03:53:30.000Z","j002","-","NVIDIA A40","finished","2023-10-16T03:53:30.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","3","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.013015935197472572","59","5999","0.5958646616541353","","","","","","","","0.6052631578947368","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=4","nxc0heit","2023-10-16T06:23:50.000Z","1163","2023-10-16T06:43:13.000Z","r003","-","NVIDIA A40","finished","2023-10-16T06:43:13.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","4","2","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6533342599868774","59","5999","0.5451127819548872","","","","","","","","0.6691729323308271","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=4","n6ncf3yx","2023-10-16T05:58:35.000Z","333","2023-10-16T06:04:08.000Z","r005","-","NVIDIA A40","finished","2023-10-16T06:04:08.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","4","0","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.8807170987129211","59","5999","0.643491124260355","","","","","","","","0.6819526627218935","0.6775147928994083"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=4","n1mv9vye","2023-10-16T03:26:00.000Z","1245","2023-10-16T03:46:45.000Z","r001","-","NVIDIA A40","finished","2023-10-16T03:46:45.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","1","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0004916650941595435","59","5999","0.6090225563909775","","","","","","","","0.6278195488721805","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=4","mrfoqes4","2023-10-16T05:51:07.000Z","444","2023-10-16T05:58:31.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:58:31.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","4","1","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0044355993159115314","59","5999","0.6153846153846154","","","","","","","","0.6804733727810651","0.6760355029585798"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=4","mk65qrug","2023-10-16T04:39:17.000Z","413","2023-10-16T04:46:10.000Z","e002","-","NVIDIA A40","finished","2023-10-16T04:46:10.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","4","2","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.32957693934440613","59","5999","0.35502958579881655","","","","","","","","0.4822485207100592","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=4","mdos46ry","2023-10-16T03:21:37.000Z","1332","2023-10-16T03:43:49.000Z","r005","-","NVIDIA A40","finished","2023-10-16T03:43:49.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","0","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.8845930099487305","59","5999","0.5338345864661654","","","","","","","","0.618421052631579","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=4","l1gfs9vx","2023-10-16T05:59:39.000Z","401","2023-10-16T06:06:20.000Z","c001","-","NVIDIA A30","finished","2023-10-16T06:06:20.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","4","2","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.014983395114541054","59","5999","0.584319526627219","","","","","","","","0.6775147928994083","0.6775147928994083"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=4","kuw7ca3z","2023-10-16T03:46:10.000Z","394","2023-10-16T03:52:44.000Z","w002","-","NVIDIA A40","finished","2023-10-16T03:52:44.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","0","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.3086246848106384","59","5999","0.512937595129376","","","","","","","","0.6757990867579908","0.6757990867579908"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=4","k57r8ykr","2023-10-16T07:34:20.000Z","420","2023-10-16T07:41:20.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T07:41:20.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","4","3","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0031176507472991943","59","5999","0.46449704142011833","","","","","","","","0.6494082840236687","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=4","k1grpjki","2023-10-16T04:18:14.000Z","418","2023-10-16T04:25:12.000Z","j002","-","NVIDIA A40","finished","2023-10-16T04:25:12.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","4","2","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.1659159958362579","59","5999","0.3089802130898021","","","","","","","","0.3363774733637747","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=4","jdlmx66d","2023-10-16T03:12:15.000Z","517","2023-10-16T03:20:52.000Z","r005","-","NVIDIA A40","finished","2023-10-16T03:20:52.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","3","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.06151435896754265","59","5999","0.6183745583038869","","","","","","","","0.6996466431095406","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=4","j63a7iuf","2023-10-16T06:39:36.000Z","381","2023-10-16T06:45:57.000Z","r003","-","NVIDIA A40","finished","2023-10-16T06:45:57.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","4","3","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.001279100775718689","59","5999","0.54337899543379","","","","","","","","0.6605783866057838","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=4","izlewhrz","2023-10-16T05:51:09.000Z","378","2023-10-16T05:57:27.000Z","b001","-","NVIDIA A40","finished","2023-10-16T05:57:27.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","4","4","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.000031738614779897034","59","5999","0.6538461538461539","","","","","","","","0.6775147928994083","0.6775147928994083"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=4","iw7t1r8l","2023-10-16T04:08:00.000Z","401","2023-10-16T04:14:41.000Z","j003","-","NVIDIA A40","finished","2023-10-16T04:14:41.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","4","2","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00009694105392554776","59","5999","0.6377473363774734","","","","","","","","0.6879756468797564","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=4","imv79scv","2023-10-16T03:12:15.000Z","472","2023-10-16T03:20:07.000Z","j002","-","NVIDIA A40","finished","2023-10-16T03:20:07.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","3","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00008284146315418184","59","5999","0.7455830388692579","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=4","ijnk071s","2023-10-16T03:26:18.000Z","1228","2023-10-16T03:46:46.000Z","e001","-","NVIDIA A40","finished","2023-10-16T03:46:46.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","3","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00030266877729445696","59","5999","0.6409774436090225","","","","","","","","0.6635338345864662","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=4","hc35z7w6","2023-10-16T03:47:09.000Z","401","2023-10-16T03:53:50.000Z","r001","-","NVIDIA A40","finished","2023-10-16T03:53:50.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","2","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.001688293064944446","59","5999","0.6575342465753424","","","","","","","","0.6773211567732116","0.6757990867579908"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=4","gvnfuh88","2023-10-16T04:30:26.000Z","368","2023-10-16T04:36:34.000Z","r004","-","NVIDIA A40","finished","2023-10-16T04:36:34.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","4","3","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0002509713522158563","59","5999","0.6094674556213018","","","","","","","","0.6863905325443787","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=4","grj11yky","2023-10-16T06:44:43.000Z","421","2023-10-16T06:51:44.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:51:44.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","4","4","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00039915688103064895","59","5999","0.5902366863905325","","","","","","","","0.6494082840236687","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=4","g8xxb546","2023-10-16T06:23:50.000Z","329","2023-10-16T06:29:19.000Z","r005","-","NVIDIA A40","finished","2023-10-16T06:29:19.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","4","2","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0995613858103752","59","5999","0.5488165680473372","","","","","","","","0.6494082840236687","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=4","fte3i6mi","2023-10-16T03:22:03.000Z","1514","2023-10-16T03:47:17.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T03:47:17.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","2","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.6973491907119751","59","5999","0.6654135338345865","","","","","","","","0.6691729323308271","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=4","fffaufy5","2023-10-16T05:06:46.000Z","315","2023-10-16T05:12:01.000Z","r001","-","NVIDIA A40","finished","2023-10-16T05:12:01.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","4","1","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.020444754511117935","59","5999","0.8409893992932862","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=4","f4u9i673","2023-10-16T03:12:15.000Z","493","2023-10-16T03:20:28.000Z","j001","-","NVIDIA A40","finished","2023-10-16T03:20:28.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","0","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.47537973523139954","59","5999","0.8515901060070671","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=4","f2doeapn","2023-10-16T05:36:26.000Z","417","2023-10-16T05:43:23.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:43:23.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","4","1","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02083069272339344","59","5999","0.8409893992932862","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=4","eq9mwc20","2023-10-16T03:12:15.000Z","516","2023-10-16T03:20:51.000Z","r005","-","NVIDIA A40","finished","2023-10-16T03:20:51.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","2","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.048730116337537766","59","5999","0.6183745583038869","","","","","","","","0.6996466431095406","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=4","ei6rrsfl","2023-10-16T04:39:32.000Z","390","2023-10-16T04:46:02.000Z","j001","-","NVIDIA A40","finished","2023-10-16T04:46:02.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","4","4","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.13277631998062134","59","5999","0.40828402366863903","","","","","","","","0.4792899408284024","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=4","dutn6zo2","2023-10-16T04:18:29.000Z","409","2023-10-16T04:25:18.000Z","r003","-","NVIDIA A40","finished","2023-10-16T04:25:18.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","4","3","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.481280505657196","59","5999","0.2846270928462709","","","","","","","","0.3211567732115677","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=4","dim8dl2e","2023-10-16T04:29:50.000Z","357","2023-10-16T04:35:47.000Z","r005","-","NVIDIA A40","finished","2023-10-16T04:35:47.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","4","0","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.8170638680458069","59","5999","0.599112426035503","","","","","","","","0.6863905325443787","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=4","d1gqqnbp","2023-10-16T05:36:26.000Z","397","2023-10-16T05:43:03.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:43:03.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","4","0","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.9604623317718506","59","5999","0.7491166077738516","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=4","cp0fadz4","2023-10-16T03:12:15.000Z","592","2023-10-16T03:22:07.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T03:22:07.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","2","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00015284703113138676","59","5999","0.6537102473498233","","","","","","","","0.9293286219081272","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=4","cibqb6sg","2023-10-16T03:12:17.000Z","859","2023-10-16T03:26:36.000Z","b001","-","NVIDIA A40","finished","2023-10-16T03:26:36.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","4","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00007289263157872483","59","5999","0.6784452296819788","","","","","","","","0.9293286219081272","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=4","axt253ld","2023-10-16T04:07:25.000Z","398","2023-10-16T04:14:03.000Z","w002","-","NVIDIA A40","finished","2023-10-16T04:14:03.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","4","1","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0427919402718544","59","5999","0.5905631659056316","","","","","","","","0.6879756468797564","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=4","9230ke84","2023-10-16T03:12:15.000Z","520","2023-10-16T03:20:55.000Z","r005","-","NVIDIA A40","finished","2023-10-16T03:20:55.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","1","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.2889406681060791","59","5999","0.6360424028268551","","","","","","","","0.6996466431095406","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=4","8ik99axr","2023-10-16T05:36:33.000Z","395","2023-10-16T05:43:08.000Z","c001","-","NVIDIA A30","finished","2023-10-16T05:43:08.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","4","4","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.000012457201592042113","59","5999","0.7667844522968198","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=4","89dai3vr","2023-10-16T04:30:01.000Z","365","2023-10-16T04:36:06.000Z","r002","-","NVIDIA A40","finished","2023-10-16T04:36:06.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","4","1","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.017156541347503662","59","5999","0.6168639053254438","","","","","","","","0.6863905325443787","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=4","7zn4adt2","2023-10-16T03:12:14.000Z","479","2023-10-16T03:20:13.000Z","j002","-","NVIDIA A40","finished","2023-10-16T03:20:13.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","2","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0001865484227892011","59","5999","0.7279151943462897","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=4","7vn2oyr1","2023-10-16T04:08:33.000Z","404","2023-10-16T04:15:17.000Z","j004","-","NVIDIA A40","finished","2023-10-16T04:15:17.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","4","3","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00028247188311070204","59","5999","0.6316590563165906","","","","","","","","0.6879756468797564","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=4","7c35z32a","2023-10-16T04:37:59.000Z","400","2023-10-16T04:44:39.000Z","j002","-","NVIDIA A40","finished","2023-10-16T04:44:39.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","4","0","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","1.020580768585205","59","5999","0.3032544378698225","","","","","","","","0.4792899408284024","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=4","6x4oygd5","2023-10-16T05:36:33.000Z","375","2023-10-16T05:42:48.000Z","c001","-","NVIDIA A30","finished","2023-10-16T05:42:48.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","4","3","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00003877036942867562","59","5999","0.8056537102473498","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=4","6sfydkhz","2023-10-16T03:32:23.000Z","1236","2023-10-16T03:52:59.000Z","r003","-","NVIDIA A40","finished","2023-10-16T03:52:59.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","1","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.016943935304880142","59","5999","0.5601503759398496","","","","","","","","0.5864661654135338","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=4","6ro3tzz2","2023-10-16T04:30:44.000Z","382","2023-10-16T04:37:06.000Z","j004","-","NVIDIA A40","finished","2023-10-16T04:37:06.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","4","4","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00003638764610514045","59","5999","0.6242603550295858","","","","","","","","0.6863905325443787","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=4","6lrmabg9","2023-10-16T03:26:03.000Z","1158","2023-10-16T03:45:21.000Z","e001","-","NVIDIA A40","finished","2023-10-16T03:45:21.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","2","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.8406000733375549","59","5999","0.6203007518796992","","","","","","","","0.6259398496240601","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=4","6hbsi3fu","2023-10-16T03:47:42.000Z","510","2023-10-16T03:56:12.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T03:56:12.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","3","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00035825709346681833","59","5999","0.6149162861491628","","","","","","","","0.6742770167427702","0.6742770167427702"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=4","5srk9y5x","2023-10-16T04:30:29.000Z","362","2023-10-16T04:36:31.000Z","j001","-","NVIDIA A40","finished","2023-10-16T04:36:31.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","4","2","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0072458889335393906","59","5999","0.5739644970414202","","","","","","","","0.6863905325443787","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=4","5momlmo5","2023-10-16T03:47:10.000Z","406","2023-10-16T03:53:56.000Z","e001","-","NVIDIA A40","finished","2023-10-16T03:53:56.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","1","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.008465765044093132","59","5999","0.5905631659056316","","","","","","","","0.6757990867579908","0.6757990867579908"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=4","5jqqy8x2","2023-10-16T04:17:34.000Z","420","2023-10-16T04:24:34.000Z","e002","-","NVIDIA A40","finished","2023-10-16T04:24:34.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","4","0","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.8714413642883301","59","5999","0.3668188736681887","","","","","","","","0.4003044140030441","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=4","55uyyr90","2023-10-16T03:33:12.000Z","1142","2023-10-16T03:52:14.000Z","j002","-","NVIDIA A40","finished","2023-10-16T03:52:14.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","2","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4021492302417755","59","5999","0.5112781954887218","","","","","","","","0.5864661654135338","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=4","4kd7tvfs","2023-10-16T05:06:46.000Z","318","2023-10-16T05:12:04.000Z","r001","-","NVIDIA A40","finished","2023-10-16T05:12:04.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","4","4","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.000012725413398584353","59","5999","0.7667844522968198","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=4","49qjudhz","2023-10-16T04:39:18.000Z","412","2023-10-16T04:46:10.000Z","j002","-","NVIDIA A40","finished","2023-10-16T04:46:10.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","4","3","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5652288198471069","59","5999","0.4171597633136095","","","","","","","","0.4822485207100592","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=4","3yppirat","2023-10-16T06:23:50.000Z","388","2023-10-16T06:30:18.000Z","r003","-","NVIDIA A40","finished","2023-10-16T06:30:18.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","4","1","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.4231703877449035","59","5999","0.6438356164383562","","","","","","","","0.6742770167427702","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=4","3w6eek27","2023-10-16T06:24:21.000Z","1637","2023-10-16T06:51:38.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:51:38.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","4","0","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.8816162943840027","59","5999","0.6447368421052632","","","","","","","","0.6691729323308271","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=4","3pnrto79","2023-10-16T05:06:52.000Z","378","2023-10-16T05:13:10.000Z","c001","-","NVIDIA A30","finished","2023-10-16T05:13:10.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","4","0","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.9609891772270204","59","5999","0.7491166077738516","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=4","3igbenp9","2023-10-16T05:50:14.000Z","423","2023-10-16T05:57:17.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:57:17.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","4","3","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0012469819048419597","59","5999","0.6183431952662722","","","","","","","","0.6760355029585798","0.6760355029585798"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=4","3gjcuoi1","2023-10-16T04:18:42.000Z","518","2023-10-16T04:27:20.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T04:27:20.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","4","4","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.02139729261398315","59","5999","0.3333333333333333","","","","","","","","0.3561643835616438","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=4","2j5zttr7","2023-10-16T03:12:15.000Z","603","2023-10-16T03:22:18.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T03:22:18.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","4","1","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.014291053637862206","59","5999","0.7420494699646644","","","","","","","","0.9293286219081272","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=4","25srr1ze","2023-10-16T05:06:46.000Z","315","2023-10-16T05:12:01.000Z","r001","-","NVIDIA A40","finished","2023-10-16T05:12:01.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","4","3","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00003850221037282608","59","5999","0.8021201413427562","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=4","1kej8apm","2023-10-16T06:23:50.000Z","506","2023-10-16T06:32:16.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:32:16.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","4","0","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=4","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.5829369425773621","59","5999","0.4687975646879756","","","","","","","","0.6605783866057838","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=1","zsrsd81d","2023-10-16T03:12:17.000Z","330","2023-10-16T03:17:47.000Z","f003","-","NVIDIA A40","finished","2023-10-16T03:17:47.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","2","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0008553183870390058","59","5999","0.784452296819788","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=1","zfizjjp4","2023-10-16T06:23:50.000Z","322","2023-10-16T06:29:12.000Z","r003","-","NVIDIA A40","finished","2023-10-16T06:29:12.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","1","3","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0045533073134720325","59","5999","0.1893491124260355","","","","","","","","0.6494082840236687","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=1","z8yhd1oj","2023-10-16T04:28:08.000Z","364","2023-10-16T04:34:12.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T04:34:12.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","1","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00284944917075336","59","5999","0.303886925795053","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=1","y5ojhvt9","2023-10-16T03:30:44.000Z","743","2023-10-16T03:43:07.000Z","f003","-","NVIDIA A40","finished","2023-10-16T03:43:07.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","3","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00758908037096262","59","5999","0.5657894736842105","","","","","","","","0.5864661654135338","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=1","xohrev7n","2023-10-16T04:02:03.000Z","382","2023-10-16T04:08:25.000Z","j002","-","NVIDIA A40","finished","2023-10-16T04:08:25.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","1","1","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0009652484441176056","59","5999","0.4505327245053272","","","","","","","","0.6879756468797564","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=1","xbdxc14t","2023-10-16T07:28:09.000Z","462","2023-10-16T07:35:51.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T07:35:51.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","0","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0005029367166571319","59","5999","0.3135464231354642","","","","","","","","0.6605783866057838","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=1","xb2gytoy","2023-10-16T05:36:26.000Z","354","2023-10-16T05:42:20.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:42:20.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","0","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0005595310358330607","59","5999","0.3674911660777385","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=1","x7espq9a","2023-10-16T05:06:46.000Z","372","2023-10-16T05:12:58.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:12:58.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","3","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0014061573892831802","59","5999","0.7314487632508834","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=1","wqv8mtx0","2023-10-16T06:23:50.000Z","452","2023-10-16T06:31:22.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:31:22.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","1","1","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0003871168300975114","59","5999","0.3485540334855403","","","","","","","","0.6605783866057838","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=1","wkpxty7x","2023-10-16T04:27:42.000Z","320","2023-10-16T04:33:02.000Z","r001","-","NVIDIA A40","finished","2023-10-16T04:33:02.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","0","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0005586970364674926","59","5999","0.3674911660777385","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=1","v9cs6bwp","2023-10-16T03:21:45.000Z","1164","2023-10-16T03:41:09.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T03:41:09.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","2","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00040189296123571694","59","5999","0.46616541353383456","","","","","","","","0.6071428571428571","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=1","v5irvs49","2023-10-16T03:12:15.000Z","520","2023-10-16T03:20:55.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T03:20:55.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","4","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00037043384509161115","59","5999","0.5477031802120141","","","","","","","","0.9293286219081272","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=1","v4iyeid2","2023-10-16T05:36:26.000Z","373","2023-10-16T05:42:39.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:42:39.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","3","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0014061573892831802","59","5999","0.7314487632508834","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=1","uciwyepw","2023-10-16T04:00:00.000Z","386","2023-10-16T04:06:26.000Z","r005","-","NVIDIA A40","finished","2023-10-16T04:06:26.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","1","0","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.000992997083812952","59","5999","0.3333333333333333","","","","","","","","0.6879756468797564","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=1","swtgprzs","2023-10-16T06:57:47.000Z","316","2023-10-16T07:03:03.000Z","r005","-","NVIDIA A40","finished","2023-10-16T07:03:03.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","4","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.000005125986263010418","59","5999","0.4630177514792899","","","","","","","","0.6494082840236687","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=1","stjrwmsn","2023-10-16T03:21:37.000Z","955","2023-10-16T03:37:32.000Z","r005","-","NVIDIA A40","finished","2023-10-16T03:37:32.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","3","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0003591130953282118","59","5999","0.47368421052631576","","","","","","","","0.6071428571428571","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=1","spy3fuqe","2023-10-16T03:12:15.000Z","540","2023-10-16T03:21:15.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T03:21:15.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","1","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0004374024283606559","59","5999","0.6466431095406361","","","","","","","","0.9293286219081272","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=1","rvcudus9","2023-10-16T03:12:15.000Z","490","2023-10-16T03:20:25.000Z","r004","-","NVIDIA A40","finished","2023-10-16T03:20:25.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","4","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.05676591396331787","59","5999","0.5795053003533569","","","","","","","","0.6996466431095406","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=1","r65fem13","2023-10-16T03:21:37.000Z","957","2023-10-16T03:37:34.000Z","r005","-","NVIDIA A40","finished","2023-10-16T03:37:34.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","4","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0003979606262873858","59","5999","0.46616541353383456","","","","","","","","0.6071428571428571","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=1","qvb4ajr4","2023-10-16T04:17:28.000Z","490","2023-10-16T04:25:38.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T04:25:38.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","4","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.038906097412109375","59","5999","0.2359208523592085","","","","","","","","0.3211567732115677","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=1","pbdzq0xs","2023-10-16T03:12:15.000Z","416","2023-10-16T03:19:11.000Z","r003","-","NVIDIA A40","finished","2023-10-16T03:19:11.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","0","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.09916006773710252","59","5999","0.2049469964664311","","","","","","","","0.6996466431095406","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=1","p2hqeic3","2023-10-16T03:30:44.000Z","748","2023-10-16T03:43:12.000Z","f003","-","NVIDIA A40","finished","2023-10-16T03:43:12.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","4","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.027460342273116112","59","5999","0.4943609022556391","","","","","","","","0.5864661654135338","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=1","ovmoz4w3","2023-10-16T03:25:53.000Z","938","2023-10-16T03:41:31.000Z","r001","-","NVIDIA A40","finished","2023-10-16T03:41:31.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","3","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0004761277523357421","59","5999","0.3853383458646617","","","","","","","","0.6146616541353384","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=1","ouc712vw","2023-10-16T04:28:12.000Z","358","2023-10-16T04:34:10.000Z","j001","-","NVIDIA A40","finished","2023-10-16T04:34:10.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","3","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0005308172549121082","59","5999","0.3106508875739645","","","","","","","","0.6863905325443787","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=1","o9o0onnc","2023-10-16T03:12:15.000Z","590","2023-10-16T03:22:05.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T03:22:05.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","2","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0003687655262183398","59","5999","0.7067137809187279","","","","","","","","0.9293286219081272","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=1","ncy1tb80","2023-10-16T05:06:46.000Z","348","2023-10-16T05:12:34.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:12:34.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","1","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00284944917075336","59","5999","0.303886925795053","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=1","n6zccz2l","2023-10-16T03:12:15.000Z","562","2023-10-16T03:21:37.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T03:21:37.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","0","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0004502712981775403","59","5999","0.19081272084805653","","","","","","","","0.9293286219081272","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=1","m7mvmdje","2023-10-16T03:12:17.000Z","339","2023-10-16T03:17:56.000Z","f003","-","NVIDIA A40","finished","2023-10-16T03:17:56.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","1","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0012475810945034027","59","5999","0.6537102473498233","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=1","m1zaigwr","2023-10-16T03:30:14.000Z","737","2023-10-16T03:42:31.000Z","f002","-","NVIDIA A40","finished","2023-10-16T03:42:31.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","2","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.008242400363087654","59","5999","0.4924812030075188","","","","","","","","0.5864661654135338","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=1","lvsfab0a","2023-10-16T03:44:08.000Z","384","2023-10-16T03:50:32.000Z","r005","-","NVIDIA A40","finished","2023-10-16T03:50:32.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","2","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0006413786904886365","59","5999","0.4885844748858447","","","","","","","","0.6757990867579908","0.6757990867579908"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=1","jwte1q9t","2023-10-16T06:23:57.000Z","391","2023-10-16T06:30:28.000Z","c001","-","NVIDIA A30","finished","2023-10-16T06:30:28.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","1","2","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00011431517486926168","59","5999","0.5295857988165681","","","","","","","","0.6494082840236687","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=1","jr7l991r","2023-10-16T03:12:14.000Z","481","2023-10-16T03:20:15.000Z","j001","-","NVIDIA A40","finished","2023-10-16T03:20:15.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","4","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0009479796281084418","59","5999","0.6395759717314488","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=1","jacxhvu1","2023-10-16T03:12:15.000Z","572","2023-10-16T03:21:47.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T03:21:47.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","3","0","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00033444532891735435","59","5999","0.6254416961130742","","","","","","","","0.9293286219081272","0.9293286219081272"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=1","j3col94b","2023-10-16T03:28:52.000Z","920","2023-10-16T03:44:12.000Z","r002","-","NVIDIA A40","finished","2023-10-16T03:44:12.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","1","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.021642347797751427","59","5999","0.5676691729323309","","","","","","","","0.5864661654135338","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=1","idsjs75o","2023-10-16T03:12:15.000Z","496","2023-10-16T03:20:31.000Z","r004","-","NVIDIA A40","finished","2023-10-16T03:20:31.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","1","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.043798137456178665","59","5999","0.4628975265017668","","","","","","","","0.6996466431095406","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=1","i6rp34ej","2023-10-16T05:54:40.000Z","380","2023-10-16T06:01:00.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:01:00.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","1","3","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0009168949909508228","59","5999","0.20562130177514792","","","","","","","","0.6760355029585798","0.6760355029585798"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=1","h1p09gja","2023-10-16T04:37:19.000Z","372","2023-10-16T04:43:31.000Z","r002","-","NVIDIA A40","finished","2023-10-16T04:43:31.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","3","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.14499661326408386","59","5999","0.21005917159763313","","","","","","","","0.4792899408284024","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=1","gzkzu7vt","2023-10-16T03:20:59.000Z","948","2023-10-16T03:36:47.000Z","r004","-","NVIDIA A40","finished","2023-10-16T03:36:47.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","1","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0003778220561798662","59","5999","0.5","","","","","","","","0.6071428571428571","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=1","gk6nbsf1","2023-10-16T05:36:26.000Z","377","2023-10-16T05:42:43.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:42:43.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","2","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0003295593778602779","59","5999","0.6431095406360424","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=1","ftwjotwe","2023-10-16T06:51:32.000Z","401","2023-10-16T06:58:13.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:58:13.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","1","1","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0015689932042732837","59","5999","0.35355029585798814","","","","","","","","0.6494082840236687","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=1","fp9ywf54","2023-10-16T05:55:12.000Z","412","2023-10-16T06:02:04.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:02:04.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","1","1","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0004670721245929599","59","5999","0.5488165680473372","","","","","","","","0.6863905325443787","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=1","fo2wm0m7","2023-10-16T04:26:19.000Z","437","2023-10-16T04:33:36.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T04:33:36.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","0","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0003541081096045673","59","5999","0.3890532544378698","","","","","","","","0.6863905325443787","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=1","fj91ppqw","2023-10-16T04:37:00.000Z","378","2023-10-16T04:43:18.000Z","r004","-","NVIDIA A40","finished","2023-10-16T04:43:18.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","2","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.03044469654560089","59","5999","0.4289940828402367","","","","","","","","0.4792899408284024","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=1","dlzg8uuf","2023-10-16T05:50:14.000Z","328","2023-10-16T05:55:42.000Z","r003","-","NVIDIA A40","finished","2023-10-16T05:55:42.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","1","0","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.000773488252889365","59","5999","0.6494082840236687","","","","","","","","0.6775147928994083","0.6775147928994083"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=1","djy70gxa","2023-10-16T04:16:51.000Z","408","2023-10-16T04:23:39.000Z","j001","-","NVIDIA A40","finished","2023-10-16T04:23:39.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","1","2","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.06279238313436508","59","5999","0.3135464231354642","","","","","","","","0.3789954337899543","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=1","d8thk2r0","2023-10-16T05:57:41.000Z","384","2023-10-16T06:04:05.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:04:05.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","1","2","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.000610999355558306","59","5999","0.5606508875739645","","","","","","","","0.6760355029585798","0.6760355029585798"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=1","ctegu56r","2023-10-16T07:01:55.000Z","373","2023-10-16T07:08:08.000Z","r003","-","NVIDIA A40","finished","2023-10-16T07:08:08.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","2","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.000494715350214392","59","5999","0.3409436834094368","","","","","","","","0.6605783866057838","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=1","coywtuff","2023-10-16T04:28:58.000Z","325","2023-10-16T04:34:23.000Z","j002","-","NVIDIA A40","finished","2023-10-16T04:34:23.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","3","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.001408419106155634","59","5999","0.7314487632508834","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=1","bs2lsdej","2023-10-16T03:43:40.000Z","396","2023-10-16T03:50:16.000Z","e002","-","NVIDIA A40","finished","2023-10-16T03:50:16.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","0","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.000992997083812952","59","5999","0.3683409436834094","","","","","","","","0.6757990867579908","0.6757990867579908"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=1","brwqzg68","2023-10-16T04:17:14.000Z","405","2023-10-16T04:23:59.000Z","j003","-","NVIDIA A40","finished","2023-10-16T04:23:59.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","1","3","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.034474875777959824","59","5999","0.2770167427701674","","","","","","","","0.3211567732115677","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=1","amykwijl","2023-10-16T06:41:40.000Z","926","2023-10-16T06:57:06.000Z","b001","-","NVIDIA A40","finished","2023-10-16T06:57:06.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","1","2","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0032269093208014965","59","5999","0.29887218045112784","","","","","","","","0.6691729323308271","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=1","alx9rxzz","2023-10-16T03:25:26.000Z","742","2023-10-16T03:37:48.000Z","f002","-","NVIDIA A40","finished","2023-10-16T03:37:48.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","0","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00048673225683160126","59","5999","0.5112781954887218","","","","","","","","0.6146616541353384","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=1","ahuv96nm","2023-10-16T06:24:21.000Z","373","2023-10-16T06:30:34.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:30:34.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","1","0","0.001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0008736607851460576","59","5999","0.5192307692307693","","","","","","","","0.6494082840236687","0.6494082840236687"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=1","a3s9ldod","2023-10-16T05:36:26.000Z","354","2023-10-16T05:42:20.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:42:20.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","1","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00284944917075336","59","5999","0.303886925795053","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=1","9lur736p","2023-10-16T04:16:17.000Z","344","2023-10-16T04:22:01.000Z","f003","-","NVIDIA A40","finished","2023-10-16T04:22:01.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","1","1","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0879010558128357","59","5999","0.3820395738203957","","","","","","","","0.3926940639269406","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=1","9ldbh2mc","2023-10-16T03:12:15.000Z","498","2023-10-16T03:20:33.000Z","r004","-","NVIDIA A40","finished","2023-10-16T03:20:33.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","3","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.05681006237864494","59","5999","0.6183745583038869","","","","","","","","0.6996466431095406","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=1","9j2z84kg","2023-10-16T03:12:15.000Z","490","2023-10-16T03:20:25.000Z","j001","-","NVIDIA A40","finished","2023-10-16T03:20:25.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","3","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0008287570672109723","59","5999","0.657243816254417","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=1","9gz87cn2","2023-10-16T04:37:30.000Z","391","2023-10-16T04:44:01.000Z","j004","-","NVIDIA A40","finished","2023-10-16T04:44:01.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","4","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.03172949701547623","59","5999","0.4171597633136095","","","","","","","","0.4792899408284024","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=1","9e5iujjc","2023-10-16T05:12:19.000Z","916","2023-10-16T05:27:35.000Z","r001","-","NVIDIA A40","finished","2023-10-16T05:27:35.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","4","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00003290122185717337","59","5999","0.32706766917293234","","","","","","","","0.6691729323308271","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=1","9e4un6zl","2023-10-16T05:06:52.000Z","353","2023-10-16T05:12:45.000Z","c001","-","NVIDIA A30","finished","2023-10-16T05:12:45.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","4","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0003991522244177758","59","5999","0.4946996466431096","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=1","9ahpiz6d","2023-10-16T03:26:03.000Z","914","2023-10-16T03:41:17.000Z","e001","-","NVIDIA A40","finished","2023-10-16T03:41:17.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","4","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0005080600967630744","59","5999","0.40789473684210525","","","","","","","","0.6146616541353384","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=1","8qjr3u4j","2023-10-16T04:37:01.000Z","366","2023-10-16T04:43:07.000Z","j001","-","NVIDIA A40","finished","2023-10-16T04:43:07.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","0","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.04394383355975151","59","5999","0.26331360946745563","","","","","","","","0.4792899408284024","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=1","8oajdglz","2023-10-16T05:36:26.000Z","379","2023-10-16T05:42:45.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:42:45.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","4","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0003985564399044961","59","5999","0.4946996466431096","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=1","8g5i0tj0","2023-10-16T03:12:17.000Z","326","2023-10-16T03:17:43.000Z","f002","-","NVIDIA A40","finished","2023-10-16T03:17:43.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","0","0.00001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0009870424401015043","59","5999","0.17314487632508835","","","","","","","","0.950530035335689","0.950530035335689"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=1","8fjjrvi6","2023-10-16T03:44:33.000Z","391","2023-10-16T03:51:04.000Z","r002","-","NVIDIA A40","finished","2023-10-16T03:51:04.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","3","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0006834316882304847","59","5999","0.5205479452054794","","","","","","","","0.6757990867579908","0.6757990867579908"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=1","8fb8uqjn","2023-10-16T03:45:39.000Z","398","2023-10-16T03:52:17.000Z","e001","-","NVIDIA A40","finished","2023-10-16T03:52:17.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","4","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0006553170969709754","59","5999","0.517503805175038","","","","","","","","0.6757990867579908","0.6757990867579908"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=1","7xdmftjt","2023-10-16T03:20:59.000Z","954","2023-10-16T03:36:53.000Z","r004","-","NVIDIA A40","finished","2023-10-16T03:36:53.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","0","0","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0003721021639648825","59","5999","0.4774436090225564","","","","","","","","0.6071428571428571","0.6071428571428571"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=1","7kdcq3oc","2023-10-16T04:02:39.000Z","462","2023-10-16T04:10:21.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T04:10:21.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","1","2","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0007046362152323127","59","5999","0.4885844748858447","","","","","","","","0.6879756468797564","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=1","7jrh5p0b","2023-10-16T03:43:40.000Z","329","2023-10-16T03:49:09.000Z","f003","-","NVIDIA A40","finished","2023-10-16T03:49:09.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","1","0","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0008831891464069486","59","5999","0.4520547945205479","","","","","","","","0.6757990867579908","0.6757990867579908"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=1","6lbvesae","2023-10-16T04:28:11.000Z","316","2023-10-16T04:33:27.000Z","e001","-","NVIDIA A40","finished","2023-10-16T04:33:27.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","2","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0003292018664069474","59","5999","0.6431095406360424","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=1","5p21bmmy","2023-10-16T03:12:15.000Z","498","2023-10-16T03:20:33.000Z","r004","-","NVIDIA A40","finished","2023-10-16T03:20:33.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","2","0.01","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.05690072104334831","59","5999","0.6183745583038869","","","","","","","","0.6996466431095406","0.6996466431095406"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=1","4xxrixkd","2023-10-16T05:09:49.000Z","1134","2023-10-16T05:28:43.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:28:43.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","0","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0024951535742729902","59","5999","0.4191729323308271","","","","","","","","0.6691729323308271","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=1","4ap882ly","2023-10-16T05:57:41.000Z","405","2023-10-16T06:04:26.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:04:26.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","1","4","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.000806602300144732","59","5999","0.584319526627219","","","","","","","","0.6760355029585798","0.6760355029585798"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=1","48a0nft9","2023-10-16T03:25:53.000Z","940","2023-10-16T03:41:33.000Z","r001","-","NVIDIA A40","finished","2023-10-16T03:41:33.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","2","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0004287039046175778","59","5999","0.2706766917293233","","","","","","","","0.6146616541353384","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=1","45etuf1w","2023-10-16T06:23:50.000Z","462","2023-10-16T06:31:32.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:31:32.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","1","3","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00002992108420585282","59","5999","0.4444444444444444","","","","","","","","0.6605783866057838","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=1","3ojvqplf","2023-10-16T03:28:06.000Z","915","2023-10-16T03:43:21.000Z","e002","-","NVIDIA A40","finished","2023-10-16T03:43:21.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","0","0.01","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.008054159581661224","59","5999","0.5526315789473685","","","","","","","","0.5864661654135338","0.5864661654135338"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=1","3bjii7y5","2023-10-16T04:16:15.000Z","406","2023-10-16T04:23:01.000Z","e001","-","NVIDIA A40","finished","2023-10-16T04:23:01.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","1","0","0.01","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.08756451308727264","59","5999","0.3089802130898021","","","","","","","","0.3531202435312024","0.3211567732115677"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=1","39pkune7","2023-10-16T06:24:20.000Z","1133","2023-10-16T06:43:13.000Z","a006","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T06:43:13.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","1","1","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0025850471574813128","59","5999","0.462406015037594","","","","","","","","0.6691729323308271","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=1","32rv41md","2023-10-16T04:05:37.000Z","395","2023-10-16T04:12:12.000Z","j004","-","NVIDIA A40","finished","2023-10-16T04:12:12.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","1","3","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0007383481133729219","59","5999","0.547945205479452","","","","","","","","0.6879756468797564","0.6879756468797564"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=1","2iyk9oiz","2023-10-16T04:36:59.000Z","406","2023-10-16T04:43:45.000Z","j003","-","NVIDIA A40","finished","2023-10-16T04:43:45.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","1","0.01","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0.01/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.08442994952201843","59","5999","0.4171597633136095","","","","","","","","0.4792899408284024","0.4792899408284024"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=1","2ipxz9zv","2023-10-16T04:27:14.000Z","419","2023-10-16T04:34:13.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T04:34:13.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","2","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00038961926475167274","59","5999","0.5606508875739645","","","","","","","","0.6863905325443787","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=1","2gd3tem1","2023-10-16T06:58:37.000Z","479","2023-10-16T07:06:36.000Z","a003","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T07:06:36.000Z","01/15, plot","xiang-pan","","","","","30670f6ec5fc2ed3d1419435286f786f008c47d5","https://github.com/Xiang-Pan/DeepDG/tree/30670f6ec5fc2ed3d1419435286f786f008c47d5","1","0.01","1","4","0.001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00000965590606938349","59","5999","0.2831050228310502","","","","","","","","0.6605783866057838","0.6605783866057838"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=1","2fj0i1q2","2023-10-16T03:25:54.000Z","914","2023-10-16T03:41:08.000Z","e001","-","NVIDIA A40","finished","2023-10-16T03:41:08.000Z","01/15, plot","xiang-pan","","","","","","","1","0.01","1","1","0.00001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00044955636258237064","59","5999","0.4849624060150376","","","","","","","","0.6146616541353384","0.6146616541353384"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=1","20kw1bjg","2023-10-16T05:50:35.000Z","406","2023-10-16T05:57:21.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:57:21.000Z","01/15, plot","xiang-pan","","","","","c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","https://github.com/Xiang-Pan/DeepDG/tree/c66d9f378dfbed1197f7e0ba9bfae45ae7b3cad8","1","0.01","1","1","0","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=0/fsl_seed=1/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0008425738196820021","59","5999","0.6464497041420119","","","","","","","","0.6760355029585798","0.6760355029585798"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=1","1hpix48a","2023-10-16T05:06:46.000Z","375","2023-10-16T05:13:01.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:13:01.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","2","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=2/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0003295593778602779","59","5999","0.6431095406360424","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=1","0z6nhse4","2023-10-16T04:28:12.000Z","375","2023-10-16T04:34:27.000Z","j004","-","NVIDIA A40","finished","2023-10-16T04:34:27.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","4","0.00001","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=3/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","3","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0006046851049177349","59","5999","0.4467455621301775","","","","","","","","0.6863905325443787","0.6863905325443787"
"outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=1","0suw1byu","2023-10-16T05:06:46.000Z","348","2023-10-16T05:12:34.000Z","a002","-","NVIDIA GeForce RTX 2080 Ti","finished","2023-10-16T05:12:34.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","0","0.001","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=0/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=0/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","0","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0005595310358330607","59","5999","0.3674911660777385","","","","","","","","0.9151943462897526","0.9151943462897526"
"outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=1","0gn7yl6w","2023-10-16T05:12:19.000Z","912","2023-10-16T05:27:31.000Z","r001","-","NVIDIA A40","finished","2023-10-16T05:27:31.000Z","01/15, plot","xiang-pan","","","","","3fa13236ae6b73c9765900466ec444d86ddefe36","https://github.com/Xiang-Pan/DeepDG/tree/3fa13236ae6b73c9765900466ec444d86ddefe36","1","0.01","1","3","0.001","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=1/algorithm=NUC/pretrain_lambda=0.001/fsl_seed=3/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","1","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.00002884823152271565","59","5999","0.34022556390977443","","","","","","","","0.6691729323308271","0.6691729323308271"
"outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=1","0a4othbg","2023-10-16T04:06:49.000Z","389","2023-10-16T04:13:18.000Z","r002","-","NVIDIA A40","finished","2023-10-16T04:13:18.000Z","01/15, plot","xiang-pan","","","","","21032123b788fed11e6a2205ede9d7f8ef80aa93","https://github.com/Xiang-Pan/DeepDG/tree/21032123b788fed11e6a2205ede9d7f8ef80aa93","1","0.01","1","4","0.00001","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/best.pkl","4","ERM","1","500","32","1","0.5","256","1","linear","1","cached_datasets/VLCS/","","VLCS","256","2-norm","[""amazon"",""dslr"",""webcam""]","false","0","0","1","[""art_painting"",""cartoon"",""photo"",""sketch""]","[""Caltech101"",""LabelMe"",""SUN09"",""VOC2007""]","[""mnist"",""mnist_m"",""svhn"",""syn"",""usps""]","[""amazon"",""dslr"",""webcam""]","[""amazon"",""dslr"",""webcam"",""caltech""]","[""Art"",""Clipart"",""Product"",""Real_World""]","0.01","[3,224,224]","1","bn","0.0001","0.75","1","1","0.0003","60","0.2","1","1","0.9","resnet50","31","true","outputs/dataset=VLCS/test_envs=2/algorithm=NUC/pretrain_lambda=1e-05/fsl_seed=4/backbone_decay=0.01/fsl=1","NUC","0.3333333333333333","0.3333333333333333","true","false","cos","0","strat","100","img_dg","1","0","2","Xiang-Pan","debug","debug","debug","real_fsl","0.0005","","","0.0006556744920089841","59","5999","0.4155251141552511","","","","","","","","0.6879756468797564","0.6879756468797564"
